Less Bacon More Threshold

We give the Bacon-Shor code a threshold purely by deleting gates from its circuit. Specifically: we use lattice surgery to concatenate the Bacon-Shor code with itself using local planar connectivity, and observe that the resulting circuit is a subset of the circuit that would be used by a larger Bacon-Shor code.

==> assets/stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata
     27496,      1003,         0,   0.020,pymatching,c1f32027697251311c53ef8b02b2ae0c2f077d7280e540d395c5d30ef710915c,"{""b"":""X"",""c"":""bacon_shor"",""d"":2,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8}"
     14581,      1009,         0,    1.58,pymatching,13499047fda2e05db9552a68411b51034fc98586116276c54d5f66dd66a10d01,"{""b"":""X"",""c"":""bacon_shor"",""d"":3,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}"
     28660,      1003,         0,   0.175,pymatching,8b01dedf3ab843822a5f7464b5d0295d5ad11e27ec5d328f119e01d9b94787fc,"{""b"":""X"",""c"":""bacon_shor"",""d"":4,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16}"
    148315,      1024,         0,   0.785,pymatching,3b4578957798cb587f56c02c4c81382e533d464bd416bda639a6ad1863b8b5a5,"{""b"":""X"",""c"":""bacon_shor"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20}"
    156909,      1028,         0,    1.40,pymatching,843a7d568d8161ff1a0340c607c968df2e508db6e236589c1c39539d8f1f2e2d,"{""b"":""X"",""c"":""bacon_shor"",""d"":6,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24}"
    287418,      1034,         0,    3.63,pymatching,ac09301d88334f1520caf12b6e09c0c1ab6149b744591713aced5816a23dadab,"{""b"":""X"",""c"":""bacon_shor"",""d"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28}"
    412797,      1011,         0,    8.71,pymatching,99eaca55390849d60d9569713b36025422027807de284a765648e66728099b27,"{""b"":""X"",""c"":""bacon_shor"",""d"":8,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32}"
    632443,      1027,         0,    15.6,pymatching,cd99d3ab0e8d5f4927bc7cb5f20c86fced97dd7effabf698050023d08177c1d1,"{""b"":""X"",""c"":""bacon_shor"",""d"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36}"
    862285,      1061,         0,    29.1,pymatching,37f1e7e05248f3dfdbb480aa91737e233aaf771b36197b6426cd70793630a83e,"{""b"":""X"",""c"":""bacon_shor"",""d"":10,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40}"
   1272204,      1109,         0,    54.7,pymatching,eda6e6c3bf4cfa6a58df3b74699f762427a0adb2f548ea3466d4c0c34f55b0f6,"{""b"":""X"",""c"":""bacon_shor"",""d"":11,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44}"
   1381526,      1003,         0,    76.1,pymatching,b612f8df123128ba0261d50d267a82c34e28e14c986b7de9041c9cf1871f2315,"{""b"":""X"",""c"":""bacon_shor"",""d"":12,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48}"
   1897541,      1003,         0,   134.2,pymatching,892ccb2dc5f2d3a118047645c37e88ed5e1b603c5b6624f9e56ab614d1ff35df,"{""b"":""X"",""c"":""bacon_shor"",""d"":13,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52}"
   2274250,      1000,         0,   201.1,pymatching,cb3643237f524c2d350f4478589b055ae3e38f5dbacd37f4cc84656222eeb6fa,"{""b"":""X"",""c"":""bacon_shor"",""d"":14,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56}"
   2973030,      1009,         0,   320.2,pymatching,122563fc4e697ed94294ee2a3f234f583dbeb2d2ef96cd116678d53e17800eab,"{""b"":""X"",""c"":""bacon_shor"",""d"":15,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60}"
   3272479,      1036,         0,   425.4,pymatching,97f804b558e43577a88250e81a48e7d4bd78dc7f6d6dae38fc89faf1d7fffc6f,"{""b"":""X"",""c"":""bacon_shor"",""d"":16,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64}"
   3637395,      1000,         0,   587.7,pymatching,7e8662d8b21106f659a0210133146c0e7acb0ae73870062211baac5505aa574f,"{""b"":""X"",""c"":""bacon_shor"",""d"":17,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68}"
   3924334,      1005,         0,   722.3,pymatching,5570cc10de1d1a8379dafa7d6b0e981c80fc13db1d139de5e50dde71ddb7d163,"{""b"":""X"",""c"":""bacon_shor"",""d"":18,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72}"
   4536000,      1056,         0,   993.2,pymatching,3136c6c8d71c0b001a75206be190f1840274b54571203b470a981cf5a99f5b82,"{""b"":""X"",""c"":""bacon_shor"",""d"":19,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76}"
   4726870,      1085,         0,  1280.4,pymatching,09f4a8462030f2eecf439699aaab9f181804d0828368e897ff1fbddf76bd6ea7,"{""b"":""X"",""c"":""bacon_shor"",""d"":20,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80}"
   4686005,      1003,         0,  1585.3,pymatching,53ffc29ef8984ca5cbd6c1ff3db261d8f47631cf0e5956b94d4d664401681424,"{""b"":""X"",""c"":""bacon_shor"",""d"":21,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84}"
   5101143,      1023,         0,  2043.4,pymatching,38a68366e278e605cc2991122483443ff3add849fd8f592efc5443512a2ffbd1,"{""b"":""X"",""c"":""bacon_shor"",""d"":22,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88}"
   5077784,      1015,         0,  2402.3,pymatching,6329563197b443c9ac2e0b901c2ec52fdff64e2c5b50d74ace3dfa906fb178bd,"{""b"":""X"",""c"":""bacon_shor"",""d"":23,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92}"
   5752165,      1071,         0,  3429.9,pymatching,bc1ce400163601c1385cab0b9cadece94e4e344cba41b37bb7d3c401f31890c7,"{""b"":""X"",""c"":""bacon_shor"",""d"":24,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96}"
   5467139,      1038,         0,  3757.9,pymatching,8c466520e4133ed4fdbd97e3624affceef53b8966519f0ec30048f6c1d4936b0,"{""b"":""X"",""c"":""bacon_shor"",""d"":25,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100}"
   4930332,      1002,         0,  4023.9,pymatching,524f3074e336a94776b9341e61bf65f803ad16b9885701f68bacfca072a0fc53,"{""b"":""X"",""c"":""bacon_shor"",""d"":26,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104}"
   5056218,      1062,         0,  4695.1,pymatching,f7233978f51c81f40b835f0b380b42c9deb97e55db22589a69068a40a66e1215,"{""b"":""X"",""c"":""bacon_shor"",""d"":27,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108}"
   4430935,      1016,         0,  4857.1,pymatching,f1106b96aa98a3ecead3203ca0a6fc0c9c489ee27bf4a8371797e71acc4c3204,"{""b"":""X"",""c"":""bacon_shor"",""d"":28,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112}"
   4628128,      1066,         0,  5980.7,pymatching,f40ced32a19f34046fbd52cb7df4f9216e595a54153b38f41659d221dcda3e50,"{""b"":""X"",""c"":""bacon_shor"",""d"":29,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116}"
   4436464,      1116,         0,  6643.1,pymatching,2d00c9e1a4766ee2a657d5067844d2a786c6e5320c418c0ef2fdb48a8ff7cb45,"{""b"":""X"",""c"":""bacon_shor"",""d"":30,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120}"
   3612081,      1038,         0,  6309.3,pymatching,0cc79182e633d60e497d52634309016226dbb6ebabc207390868eb3608a655fa,"{""b"":""X"",""c"":""bacon_shor"",""d"":31,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124}"
   3423162,      1081,         0,  6959.5,pymatching,84546250e88558b926027ac5961a6412d2fd0f283632c8e03416831e1b4180f2,"{""b"":""X"",""c"":""bacon_shor"",""d"":32,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128}"
   2878824,      1030,         0,  6883.0,pymatching,25d60ca322d5b9b88595083d67ed4f3b11d8739729f8b5bd48f8692c504bcfec,"{""b"":""X"",""c"":""bacon_shor"",""d"":33,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132}"
   2588421,      1029,         0,  7107.1,pymatching,a9299326a5fcd47c210f39085c6687c7f4de5a160ad98d4308748e1d60eaee80,"{""b"":""X"",""c"":""bacon_shor"",""d"":34,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136}"
   2418400,      1060,         0,  7643.5,pymatching,3dcc0af6cf4b4322cf846d668925d7c12f0bc150957e2384c959dfe4097554d2,"{""b"":""X"",""c"":""bacon_shor"",""d"":35,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140}"
   2031890,      1038,         0,  4003.6,pymatching,7823b3ccd3cf84d0e46cf8e2584daf92e3f1c9c668e66cad46fd4d8d3d58a313,"{""b"":""X"",""c"":""bacon_shor"",""d"":36,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144}"
   1697616,      1040,         0,  3669.8,pymatching,d4983717c66c371b802b46594da697b9effc5df750896915756401fb4d70868c,"{""b"":""X"",""c"":""bacon_shor"",""d"":37,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148}"
   1487983,      1003,         0,  3922.8,pymatching,31a1364cf64187d0585e446353d611ccf149071f48c0bd50ed191eda3b3c771b,"{""b"":""X"",""c"":""bacon_shor"",""d"":38,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152}"
   1174140,      1023,         0,  3592.0,pymatching,a8f4de906d229677d49c8edd227cc0e60b6a7261ac2863fb3b8ab7959e194085,"{""b"":""X"",""c"":""bacon_shor"",""d"":39,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156}"
   1092596,      1025,         0,  3735.5,pymatching,bd30691b7ffbe301e1963efcc8f7e2f680b25d72400a387081e1b4d0f280b304,"{""b"":""X"",""c"":""bacon_shor"",""d"":40,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160}"
    914330,      1038,         0,  3473.7,pymatching,ae8432bb6e41e5a8fa874f49e2484e70fa60b843c951163af23c62d5e490853f,"{""b"":""X"",""c"":""bacon_shor"",""d"":41,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164}"
    734144,      1005,         0,  3266.8,pymatching,26ee04ebf76036ba64d50e6b33b7287eb28228e74f215324153c1e656619b773,"{""b"":""X"",""c"":""bacon_shor"",""d"":42,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168}"
    625363,      1022,         0,  5887.2,pymatching,2fec9ed5b5963af8e219bc1602ade7f1bd03df94ecccf79eae734e0042b2924b,"{""b"":""X"",""c"":""bacon_shor"",""d"":43,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172}"
  39645453,      1006,         0,    36.3,pymatching,ed71778385232630c53413d24a904aebb5b4faf9f97890687bedb34b9c54ae92,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":50,""r"":3}"
  10465417,      1002,         0,    10.8,pymatching,ada9756395b4c6d635ecf53c49ae96e0a4e3457e443762fd344458e516883643,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":50,""r"":3}"
   4868933,      1051,         0,    5.12,pymatching,007cec749ee9c568e19acab8fadd2d97275cc9361c99a7f40e4f29a84d3e8175,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":50,""r"":3}"
   1663351,      1006,         0,    2.11,pymatching,6435929c22d21d9b840ed5643e561a7912ea876513045a2668b86d06663aad9f,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":50,""r"":3}"
    883898,      1090,         0,    1.35,pymatching,d4af4ffb0e8e09ed176f7dcdfa106aa6c73133e330da28487f1d170de0a5a1ae,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":50,""r"":3}"
    390028,      1012,         0,    1.47,pymatching,9f04d32d7610a5db98dfd46f49a84c84b0b4a3934c6d8bdde5691771e351cc49,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":50,""r"":3}"
     89479,      1030,         0,   0.495,pymatching,20969c2cef5e047fd568c565800bdbddbc4035938cb362197d7975423bd19182,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.002,""q"":50,""r"":3}"
     39409,      1020,         0,   0.416,pymatching,cb9e97abadb164e55a5906e0cd39743f22d26a655f9423afb81134f6730ae7ab,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.003,""q"":50,""r"":3}"
     13932,      1009,         0,   0.121,pymatching,a7abfa19b0ccd21f9c552064065d8efe1193e4e82e855db0af2e9ef9bfe9af70,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.005,""q"":50,""r"":3}"
      7053,      1035,         0,   0.073,pymatching,db16892136bf356d34f2f6a38ab94b0c65e3f4da02ce08792d567702c57eca87,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.007,""q"":50,""r"":3}"
      3763,      1052,         0,   0.317,pymatching,420143eb5c8f73f093f14a11e61b6c9fb44f555f13946d4a1629f877b181d347,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.01,""q"":50,""r"":3}"
      1553,      1004,         0,   0.339,pymatching,95a47cdf6208832d3902f3d78e7688235f5f1a7258bd50e298b19c4cc612c762,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.02,""q"":50,""r"":3}"
      1268,      1005,         0,   0.300,pymatching,b9c3e8c8b185d5c738b8e617bff8a8d7174948df10ac1176bcd389e5a550069d,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.03,""q"":50,""r"":3}"
      1148,      1003,         0,   0.332,pymatching,10580010f6a54a63fdf842369e69a78aa182e83795a5289a54cb1956f1fb9d62,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.05,""q"":50,""r"":3}"
      1143,      1018,         0,   0.314,pymatching,9ec02a9bb68d87afcbb07e4a5533453434bdd2ea5639cabf09af92718de23649,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.07,""q"":50,""r"":3}"
      1160,      1015,         0,   0.333,pymatching,009ffd78042cc5170e357b06ef4eebd6af8fd09ac6ea8868e19bcb7dfc9c2da9,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.1,""q"":50,""r"":3}"
 100000000,        33,         0,    82.1,pymatching,3f69114b9d7ecc16430783336a2d1eac0cac56ba4930d8e1733c904f1ec761c9,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":1e-05,""q"":50,""r"":3}"
 100000000,         0,         0,    79.3,pymatching,ce43332327fed21c664eca818fe83f92d1ca79e9d7cfbea4c80d1799ce5922b7,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":1e-06,""q"":50,""r"":3}"
 100000000,        96,         0,    80.1,pymatching,a1ae4310d7f0907e6b2d21316e5451fd46f3538682c9bc438f274377a3f9db79,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":2e-05,""q"":50,""r"":3}"
 100000000,         1,         0,    79.2,pymatching,d94da3d594b24537a774cb5cb33418d0573ce48fcccfff0815fcf82aaf70706d,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":2e-06,""q"":50,""r"":3}"
 100000000,       209,         0,    79.9,pymatching,54fa8ff77955d62c8c3d98c0a5b683aa0a7743b1d2ce6f973e85b78d366c61e8,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":3e-05,""q"":50,""r"":3}"
 100000000,         3,         0,    81.4,pymatching,77412dbfc40d4ec2865f8d01c188656c8800665f99f108dafb4764abf0e0c0c4,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":3e-06,""q"":50,""r"":3}"
 100000000,       629,         0,    82.1,pymatching,215795b999105a2c27f3520c7f44d73e8fcf1f2ad5ea7e9b1f89be324c841d89,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":5e-05,""q"":50,""r"":3}"
 100000000,        11,         0,    77.2,pymatching,5b67be69e1de5456fe31fc929d7bda971988cdace73a041443655a9c5b176a6d,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":5e-06,""q"":50,""r"":3}"
  90769235,      1063,         0,    73.8,pymatching,ded7df1a1406be6a7aa708c4d9c9da5099fa11a405e54b1bb6ce15a33a127b0b,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":7e-05,""q"":50,""r"":3}"
 100000000,        17,         0,    65.6,pymatching,ceac573e54a85256407c6386f1bb235d8975fd036344b21447510bc7000b2740,"{""b"":""X"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":7e-06,""q"":50,""r"":3}"
     26784,      1001,         0,   0.020,pymatching,e12b1d7ac0e4695772afdc9b86202d1bc753a2ae24aaaf8123dea53d156f2f6c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":1}"
     27479,      1007,         0,   0.021,pymatching,6afcac62025de9192e5bb3e89cf9a8f6957255d2eb7ec90bc1d8c17ead6bdd2d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":5}"
     26755,      1001,         0,   0.020,pymatching,1021100cb18aedf617e73d8ef5a8b65d2f5b38faf2cc337cc2793e705c12ca72,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":1}"
     27203,      1033,         0,   0.024,pymatching,cc9813a1ac95c8153ea6afffc71878813e7b895d6f5b18df274a477f7ad82e0b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":7}"
     27173,      1001,         0,   0.023,pymatching,adcf04713494c2246c86852e1f2cec513a9f73e832ef63bda09a0cabc764ca56,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":1}"
     29295,      1014,         0,   0.023,pymatching,75cbefafd00a77061be2fbe11749e4e068091783914cc1060ba2f4d75a15f05d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":9}"
     14420,      1001,         0,    1.49,pymatching,ef0325f548ff3157e0f3bd9a41f2a12c2415fe0a3056a2be9f0864b8df2cd7a8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":1}"
     14296,      1001,         0,    1.58,pymatching,b2d55ebb0104826b0ab46f52b12d0d8325b39709ead1091ba7a9e7502f6dea5e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":5}"
     14640,      1023,         0,   0.295,pymatching,ca89d2c656d8c10082da680379d897a10048970e59a2a4815270bf121aa44935,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":1}"
     14929,      1015,         0,   0.375,pymatching,bdb3c830269639d20679ae88c55d4dd89cdbe18f1118d4d5d32706a29db868b8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":7}"
     14827,      1050,         0,   0.417,pymatching,167bb74260b0a8c96ebd81fa5b8cd66c9a6d89d864da56269aba6d6922e044b2,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":1}"
     14289,      1003,         0,   0.388,pymatching,19d89a7e3a169bafe4bc136a451b3a2a55fb9f962d74b011e46db0a66a91b7d9,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":9}"
     27452,      1002,         0,   0.125,pymatching,932c703a0e9b74c66839df76459c284f7e6d4aeb01bc9b1cd3f7c1dda44d40b8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":1}"
     29764,      1096,         0,   0.521,pymatching,723d810ff1a688a6b5fbc46e6c98080608db554dbdcfdaed1744f996528a9474,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":5}"
     28790,      1001,         0,   0.122,pymatching,0252dc700e097e6c0f79c94fea9a41974f3a57bdb2efda741888c3a5330ba65a,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":1}"
     28410,      1031,         0,   0.117,pymatching,8764dcf1bace93deb2180989daea46a83664a0dae572855cbff3df043d01f459,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":7}"
     31012,      1088,         0,   0.119,pymatching,67e07dc1da53d637d154175ed0b124be2f67d3b2daf83189711c7dc1e74be300,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":1}"
     28675,      1016,         0,   0.936,pymatching,7ac625c723d2e0af4ad6f7d3d9e67bedd463916044166a1e59d321c2d124ae92,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":9}"
    141980,      1026,         0,    1.13,pymatching,caef0342d9ee3753b74a7093ea45cf0948c81257b5b1b4d28d539a657f1f2c9d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":1}"
    139275,      1003,         0,   0.747,pymatching,33b36ff5ad9d9c4f128f31515e7c4d2bc990d4436818555dbdbb180b7bd11144,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":5}"
    147716,      1037,         0,   0.790,pymatching,2e8d8961d0aac2e959e47fd78d65691d47aa420bbb0701c2ee4d624da2e8a039,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":1}"
    139444,      1010,         0,   0.842,pymatching,fe9363ac3755392a69a91fc754ec6c311eb1a7b35851017c5682710af900be4a,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":7}"
    139645,      1015,         0,   0.821,pymatching,ecd5851c7f5ad94a8f632cb5f8bea5040e0571cd365c6862d66bbe6dae9d7b27,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":1}"
    140835,      1001,         0,   0.926,pymatching,e055952025db8d29da8874f193086fea9df1e2fcdec566f4a2b9f8c57a6edfd4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":9}"
    229936,      1030,         0,    2.19,pymatching,f15d2f414df69addb2d4088ec468db2ab57f79daf2a3bffb259bad4d28d1264c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":1}"
    213801,      1056,         0,    2.15,pymatching,e825e2ced0a5456dbf4451287558678ef3052375191e0cd32d25eb46813c48b4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":5}"
    147002,      1006,         0,    1.39,pymatching,4f185b7409e3170754c018948416aeb32b2632ae150bfe84c7ec311ecb1b57b8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":1}"
    159515,      1054,         0,    2.33,pymatching,fee5a21e237eae774c6c1e82cf066e287f1e1fe04af80aed63493eb9817e783d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":7}"
    153487,      1065,         0,    4.18,pymatching,f477d015932403e1f496aadea66492b75bba002416712d28d82d072274287ef0,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":1}"
    151641,      1001,         0,    1.92,pymatching,f8d65a1b991307deaa6d6f5af8ccbf0ecc001a15b8796577307071ac1377c937,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":9}"
    226652,      1002,         0,    3.46,pymatching,d814f0e70970b157e3bbe8f7cc3fa446497a31ad0b9d81ec687fdada1ff5d49b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":1}"
    182125,      1013,         0,    2.92,pymatching,b2e652c7e30c839bcff3523cccbbcef2591bce1934ac76e2904a6a0598512942,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":5}"
    287225,      1030,         0,    3.83,pymatching,fa3053d0d36391add3f4b37269154cc5647fea74ed5d50d631d5d2f8bcb04a60,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":1}"
    272077,      1007,         0,    3.42,pymatching,9898c08047e443f85c7ab323777288102fb0a7a62279efdd83cc91597c99212d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":7}"
    287227,      1036,         0,    3.67,pymatching,49ee54c9c3fde5c3f2e0dff6f43cc50d54a85f2fb787817ca8998224825d252c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":1}"
    291313,      1078,         0,    3.70,pymatching,6ec418f9a9fcbf5c7961fa7d21a2aa1b5474987349dccc076862514866714acb,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":9}"
    380909,      1063,         0,    8.25,pymatching,f54955bab92ffc8facff0c462899998bb66e53dcc2f32cb5e56370b2477ff6f4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":1}"
    215486,      1020,         0,    7.15,pymatching,035ee548cd30f9e4bae1179e381c9136c2cdfaab540617515869af7e3ac6633a,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":5}"
    505513,      1006,         0,    11.0,pymatching,bc7d075d06632403db3d5677db459d056c241ecdae675dd660a6e9f637cb6dbb,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":1}"
    353100,      1010,         0,    7.32,pymatching,12059f2d4c5ba0d808719e8d5f0da247540798d08ac6c164fdd98e24183278ea,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":7}"
    401438,      1021,         0,    7.05,pymatching,fc45a6af2c4e5b0b70de2b38c974ec4913137effbaad399db4fe863697b11caf,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":1}"
    423549,      1051,         0,    8.38,pymatching,3ef52a3d212c23ad9ac10fa2e037f85ddf3ebf92d71a057fa479122e49578a64,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":9}"
    534203,      1003,         0,    17.0,pymatching,2c49b712850ff22ddfcf92a087f605d50f6393023193321c74b479b2422cb807,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":1}"
    396836,      1020,         0,    12.9,pymatching,e031ede2fd76eed2e78d8190b3800634240d757418721a9fdc93d0f863874590,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":5}"
    594304,      1002,         0,    18.1,pymatching,56a4bd217021a3caf2b3c1ca945a9248a7d06764f77683e591ff9098452f67df,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":1}"
    405965,      1011,         0,    12.2,pymatching,51f31f02deb742ae67795716476703442d50d696ab1b6c4a20d8f068173b474e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":7}"
    644789,      1012,         0,    15.8,pymatching,05c5fb358a9311cc9cc09c2a4dea597119983011b13a5823987885df581909d7,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":1}"
    628084,      1004,         0,    15.6,pymatching,2d018b7e1fdadcf2e7b3967ab9dcf251f5543e315700c5047a041e0226fcd09b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":9}"
    744498,      1007,         0,    32.2,pymatching,c74a46be5e5a2e878be2e3014e98e5ad5b13afb6e4c4d5d1b2b93966cfd037c1,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":1}"
    529965,      1025,         0,    23.4,pymatching,1ca261bcb0e9604c4bb066f86110783d887e5b6a2392e531f43c5fb379c418b8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":5}"
    863878,      1113,         0,    36.3,pymatching,a511bfba6f43626e4f878a802b8ef93ee04125837e65c75ca1deff711184a323,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":1}"
    402425,      1007,         0,    19.6,pymatching,4c7f56f9cd82dbc672b1aca07252ad6215fb3cdf70fe3122b5e2a15ece7a3a79,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":7}"
   1086523,      1085,         0,    41.5,pymatching,5166100f1c46ac397385a43ae8bdf1ceef004803fc94d4c1a7244ba780df1de6,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":1}"
    817543,      1081,         0,    30.9,pymatching,3f03b01f00415ff839f2357deec06b013cb011edcb9985e25ffaea9612a40e0c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":9}"
   1190377,      1059,         0,    70.2,pymatching,6914e19b59b9e1289644b9fc0c31750a34a4552f7e02bd4844343ce1004759cb,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":1}"
    620071,      1025,         0,    42.3,pymatching,00326fd15da4f5cafb61a2abe69a7dcdde04b62f9fdc6a4ca19d86ca87d55d29,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":5}"
   1287021,      1057,         0,    69.1,pymatching,9d35a7d12fa69247c8f11e58ee71873a9725ba808ec19edd65aa87dd3a3ec9b1,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":1}"
    618996,      1024,         0,    36.4,pymatching,36e10c42491e552886aa8b8502b300838c8db05f116c91c5b371f21580370785,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":7}"
   1142571,      1003,         0,    59.7,pymatching,6a1a83991486f5e4262ef477c054ed5ee79d964a67c8388a574bb185960bc51e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":1}"
    767783,      1004,         0,    39.6,pymatching,b0b7d54552b43a0350ae4fdaf77d469ef0e95cfeb288b1ea43f670a2334c23de,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":9}"
   1282789,      1027,         0,    97.0,pymatching,a118bb55e41aa800e13f513c8712567c48b1928ca2ddec4afdae2df9caa79823,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":1}"
    589001,      1022,         0,    51.3,pymatching,7395241484df9568f9b5ee2890ff9de17281ff5b4455e1eb21392a2a90fa0a29,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":5}"
   1748965,      1001,         0,   120.2,pymatching,d7977dc4e7159aa376afbb8b54ec50293dafb2bd051afa84c8d16f8ab814f751,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":1}"
   1026602,      1026,         0,    67.7,pymatching,cf98dbee963bbecd4145ee9129a59f9ede0bf2f91b7056e3aca8979b497e9c66,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":7}"
   1520339,      1031,         0,   104.1,pymatching,8daa0703c6cc06af9a6aa5796ffd0222e2b9ebbb4740382b0f57f99926b8c2b4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":1}"
    816913,      1056,         0,    59.0,pymatching,2a93a7c613ed90ae389099fdd662819c7ef092bf21ace6df83fae60d1d360772,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":9}"
   1809559,      1042,         0,   185.5,pymatching,371994c7b265ee4aada616251a6d091fb69291a0570315061cbf645453ae3f11,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":1}"
    640306,      1002,         0,    73.4,pymatching,5385cdeeacdb4bdd5f79ba2559df8b5cf5486fc495c9b1eb62ab43d0c5920844,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":5}"
   2760038,      1011,         0,   235.8,pymatching,2c424ea8f2495fdc45d9fa89b6a19309a9349c5c7740b961d9fafc2d9b6f3a6b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":1}"
   1528960,      1001,         0,   133.9,pymatching,2b2402afa4f3941c505f88529e862ee38535c4939e9b1600908af07963bac806,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":7}"
   2284494,      1002,         0,   197.1,pymatching,8cfd4a4b68d99e5c8293de7e0b02690bf9d1a009d18369ef26bdd7c2e48bada2,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":1}"
   1001736,      1011,         0,    88.5,pymatching,229002c0f2c9b00f6fab5fb6fcc5c721339065b0176bd13fdc7978ba46eb102e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":9}"
   2183563,      1008,         0,   279.4,pymatching,6204e9ab97eba31951d30788cf04f9774cec55f476e281f0adaaeb0a56700ef0,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":1}"
    822874,      1038,         0,   118.3,pymatching,d1fd8bc74cd8e248ebe623bcd22d6c0f2875a9d7c01c4c98c6f7c4293b26bf26,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":5}"
   3586775,      1002,         0,   361.8,pymatching,099e76978a2779c916a1d0af84ba0bfba16d8a66b5181cafe08d437f5954530c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":1}"
   1797674,      1008,         0,   193.3,pymatching,6d58cea894764a4a5c18f3ab684def5bf45d03479a4129409a847529bd0db8f0,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":7}"
   3529803,      1070,         0,   373.9,pymatching,e4b3af3486f3ac68cb66b27cf5a82eb306247e90cfdd149c4219aec1035099af,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":1}"
   1504505,      1112,         0,   159.3,pymatching,63f451fba5571b91ae5a379666a176ae810ca43a64997ead234afe61a43f25b5,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":9}"
   3782249,      1017,         0,   562.5,pymatching,0012a447a4704649aa22c2602556e1983e16732e5d38aad89143951de3f45be6,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":1}"
   1369478,      1037,         0,   225.8,pymatching,e024b60dad1deb53c72cd79192411792f2ea52a639015cacf10be2e61c8376ae,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":5}"
   4663657,      1001,         0,   503.5,pymatching,1d03ca44e35c9410d9d8c24f48f2e13cb1c457359cebf92e9dbc5ad0249e38f4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":1}"
   1827280,      1017,         0,   280.1,pymatching,b2ac7ae1fca59a1649d12f2a02c5de9a4a1939b0cfaa0001beba91ad7c10ae9a,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":7}"
   4928520,      1018,         0,   638.1,pymatching,d69fcdf8d099d8f4022422f0eb2002ab736736029062bdab415102fa8bb08412,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":1}"
   2256755,      1049,         0,   293.0,pymatching,c1a89d2eda7ee7d793ab85484ba2fd3e6bb63a89ff1c9fd052af4038c31b080d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":9}"
   4170270,      1003,         0,   740.8,pymatching,0abe1dee8d0dd27eb2e4cfcc4a39ac44057b1360dfdd22be8a51a53eb9b7ef2c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":1}"
   1492226,      1008,         0,   344.3,pymatching,87b552e1402f19ca4ba8c89b2b1c83a8f1396070ed5a00b026fe1d76d6b5a7ed,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":5}"
   5983805,      1070,         0,  1080.5,pymatching,ea2e2a89f2e04deeeecd5882992be24ec2c4f56f75bb967f6a28f6562917a159,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":1}"
   1824407,      1034,         0,   363.2,pymatching,864d31895a06fbdcd81048b471e29c596044695cdfc3ac128d4be1bdd9b7f7a4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":7}"
   6018001,      1024,         0,   997.7,pymatching,c7d95bcba416ff67d04153428991be081bb4e0a6d1ff246e04ecdac176dbc767,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":1}"
   2923138,      1033,         0,   488.2,pymatching,cacee940fe551e2b67eaffde224fa9530bd4633f53611e09bc7805cc4adec4e7,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":9}"
   4956338,      1065,         0,  1158.0,pymatching,c38f40a95cf22cfee15ea13af3a5c642b27de656f525b41d89e8f9eb94f83fd7,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":1}"
   1417911,      1021,         0,   426.9,pymatching,2cfb6ec9eda0b915c7263feffc49089f557bddcc95f26e974eae91dc0d103204,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":5}"
   7100830,      1049,         0,  1630.1,pymatching,4b480df2a42a04c2e32ae72ea5a0b0981757085e95bb46363ca797919abfc077,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":1}"
   1906198,      1015,         0,   486.2,pymatching,297d6b59d6408891f18509903357782e4afafa2e4b6b16990fd1b2bc0e07af31,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":7}"
   8425710,      1020,         0,  1603.9,pymatching,82bd1b3f8a65699818deee274ee8beaf341f0399ae5992e295658c2e1b788b03,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":1}"
   3953941,      1042,         0,   786.2,pymatching,3e52518be8fd6b6b13be01396d27a66a344eeced50df336d9867268f23c50c19,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":9}"
   5203661,      1009,         0,  1714.4,pymatching,385a2102e9b54e71d65129a226579fb662d4413ad295b47133863f7dd21a9ee5,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":1}"
   1352865,      1003,         0,   489.3,pymatching,08a1c2cb7cfda74e659efc610bee0882a29c5ae87b9c5679eeaf4aa4e77ff26d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":5}"
   8894424,      1009,         0,  2457.0,pymatching,bfa7c667111728bba15e8caced8d1e67f6b4ab1fa6bed0970f31a8679b372bc6,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":1}"
   2490212,      1052,         0,   763.8,pymatching,db3eac425279e140e142ea2852764f10a2c62f2f5925fdfe59303fc55b7f0270,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":7}"
  10106186,      1002,         0,  2360.6,pymatching,e0ff744750db72185e33d12ee04423dac348cc230cf9e3058b3d2d9601eed146,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":1}"
   3843008,      1003,         0,   882.5,pymatching,8c483fb1af937360a32b808a949a05f6dc81655bf9426811b16fe6bfb571a896,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":9}"
   8451060,      1076,         0,  3373.7,pymatching,76f422675b1116c94295ba770b6298f72160fdfa78852a38f88be911081fc755,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":1}"
   2176311,      1076,         0,   941.4,pymatching,ffc4f678fea0050ae1b4aad6220b11c1c861c7b5b0b43937c7ed8097070f1897,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":5}"
  12911571,      1012,         0,  4238.0,pymatching,d2f6ed2e872cff63448eb846fd0c8914f394511c70ef22837fdd898d0efc3c09,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":1}"
   3847693,      1072,         0,  1203.0,pymatching,c95d43be075362e5fb7e2c9cbc6e160cbd55ef16cd83e291589e23f7d6f993b3,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":7}"
  13483896,      1016,         0,  3430.3,pymatching,3bf9005af165836e8031114b343d844b29117a938fe28241e9127e1cb9a1e531,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":1}"
   4215432,      1017,         0,  1336.0,pymatching,6abb7828dab8e69499a1bd494d05c8511cc9531db2d3acda297710564d8e5a98,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":9}"
  10326492,      1004,         0,  5080.7,pymatching,217ea24bb919be475e3b54e65434e4c5e5ea004173e173acd9658c171df1eeb8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":1}"
   3044119,      1006,         0,  1599.2,pymatching,a05db463c08f3fa1f145867501d34ad52172fe7e17e33f3b55f982dcf1abd403,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":5}"
  18978343,      1044,         0,  8199.9,pymatching,484c8cdea42db688a4ef84505f0ed97ec5ff2b6f596b7070fb90a80b33e33ac1,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":1}"
   4543164,      1000,         0,  2102.2,pymatching,b43e175504103af7b90f1371d3f8f2f8fcecff33f6558419ead6f51f900685c3,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":7}"
  15658316,      1021,         0,  6629.3,pymatching,5e39c2c6c6b11f9cd3b0d8f5e73d84e641f9eaa76be7efb047bda80e85c4839a,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":1}"
   3967577,      1048,         0,  1633.6,pymatching,cbeca4ff72b97dea7d9726d95eee643dfbec983607e802be72ba951d20f919f7,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":9}"
  13209578,      1084,         0,  8796.1,pymatching,3955255f81d754ba214f6791a502bc0995f51defa8c93eb3a77777e5e9fa15c2,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":1}"
   3330139,      1001,         0,  2303.8,pymatching,3adc7a532526c449a71a34a27ecb4218bc73fc90350b132b04c6589d28fc5d46,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":5}"
  26217886,      1029,         0, 13253.3,pymatching,7c9ab8cce70977901831a4bca2d7cac3f136d06f3bcff16b4817ca98a027f01d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":1}"
   6603150,      1001,         0,  3521.5,pymatching,62d9a1e4fb4da2e65fa0bba99bec4fa7fcf17ddf1ad763f6643c82b6ab41258d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":7}"
  18918808,      1004,         0,  9513.2,pymatching,e44bc9f47080e266b25cda6b91b108bf28d6660800fe6b24bfac265dc7adeae1,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":1}"
   3781719,      1004,         0,  2130.6,pymatching,0dfcd7ce413d03c2b17116ca91ce122ae873e0f7e0513ed3266ae65c784ca422,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":9}"
  12489566,      1016,         0, 10002.2,pymatching,9efefb36222fff92ebb40f114857fe4c4d92e92451a030c2eb34e4a3b9a954d7,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":1}"
   3080347,      1034,         0,  2675.8,pymatching,012e694277ffbdbfcbfd7357eb82f7cad9bdcdb02b4cd498a5b0d0bfee5e5427,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":5}"
  30077997,      1007,         0, 20187.3,pymatching,3adaa52480719eba1ab5cc3c434fc42241718bb2857d7b842531bcab8892dfd0,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":1}"
   7125785,      1013,         0,  4935.8,pymatching,0fbdac6085b1c16c54c626f28001d16032a9c0307eafece1ba1ac646f09a16bc,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":7}"
  21920704,      1004,         0, 13253.2,pymatching,a89ec675718a02d922b777400b56f3d1a97f7697ec06eca75a7a309284896366,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":1}"
   4662025,      1006,         0,  3009.5,pymatching,79833e2ae0e67227d67863f677fe1fed92ff54521beb7637f0645bb15fb4ab69,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":9}"
  15186916,      1047,         0, 14993.6,pymatching,22842a776e873e59362b5d77d5c0644388aac3e53dcc96b185733ccd55a4edb1,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":1}"
   3012743,      1012,         0,  3121.8,pymatching,e8c48643a3c2d2af732428e7f955c851e39981ffd7a41e7963171be327e01a29,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":5}"
  30930889,      1011,         0, 25111.3,pymatching,9fae17e7c1ac20a06e7d4d616bd750ef37ffe7fa820cfcefceddd23cee4f0f11,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":1}"
   6881632,      1061,         0,  5799.5,pymatching,c2892bbad47a1f954bbf6874a906075ad6ec565930f812c85c3aeab0138d0f36,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":7}"
  32524317,      1003,         0, 23020.0,pymatching,fc319a4d6b48909462107b7ce1d5576e65eb0a421bbd961d7cbde239074d85a1,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":1}"
   7046469,      1061,         0,  5252.5,pymatching,2f46aba583fd89ea57f16d682e676db3d169b579427fbc5fb2caf0d7972b6fb5,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":9}"
  18064263,      1030,         0, 21256.7,pymatching,eef3f2aeb659be7903ee7c42b30aafc3a8ba69b63d9911bd54059d6314bd1dec,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":1}"
   3763325,      1084,         0,  4763.5,pymatching,867b7add584c14fc9e4b7f2a313eb706098f2b1e2b7ec94f5d325f129be764d5,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":5}"
  37137700,      1014,         0, 36546.1,pymatching,96bc161f2d730f7e42702b3889755c14b98e9bbeb8f4ca4e2d19821d739cc7e0,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":1}"
   5638005,      1004,         0,  5858.3,pymatching,bcf0efa04e28ece1c959772bd5ec68bbc21aeb1d4850ed2503124719e4542c3e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":7}"
  44522504,      1007,         0, 37090.1,pymatching,703827e0c79c7e491cf751a850b122fe15012480b29d6b1d7a7ae4a8c07b0687,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":1}"
   8062755,      1004,         0,  5987.7,pymatching,7e4a1482819dffd0e91a227612654db275fd0142d2988f7d754e1a05b02bc7bc,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":9}"
  28341485,      1009,         0, 39940.5,pymatching,bf9e0d2f8945ce89c2c03707924f0e6aadf081d8d9054501bebfa51d9bc632fb,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":1}"
   6143843,      1038,         0,  9432.4,pymatching,f81204c831c637bdec87da0cbc2490e248f0c99a48613a9e6472967dd0f2c614,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":5}"
  49371079,      1016,         0, 58707.8,pymatching,fe174155e6c0be306d03a1fd8c81f3949ff12b4ec4439242df75e829fbefef2d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":1}"
   8374332,      1027,         0, 10370.2,pymatching,225562614a62fcece42ccf98b06817fd3de82c94fbe106f5deb23d94dfa65a22,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":7}"
  60699115,      1014,         0, 60458.9,pymatching,436c86e787295c35efce52e8eca8e394381aaf4bb6986a9724ad5d7f6c32be6f,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":1}"
  11703064,      1002,         0, 11962.2,pymatching,df94704e693517edc0403c36b95d9dcecd7912e719292918780bcd65288b6977,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":9}"
  27034490,      1007,         0, 51971.2,pymatching,9d0bad2853a386e188e700bc80678fd364a4497b2427a55396a3d022983c3ddd,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":1}"
   5608425,      1016,         0, 11723.3,pymatching,ba865593509619227c31cd23b9728ada570cf026d998ac16c67bdf945580355f,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":5}"
  71627344,      1007,         0, 97921.7,pymatching,899e856d0d72288a290faaca019261c159d5548b6fb4e1dfd9641c3dd499b459,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":1}"
  11207305,      1025,         0, 15788.4,pymatching,87e43b834d10a9286681b2d7ff7e09e2455e5aef4d0d5d6747c6953890d9c11f,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":7}"
  75310111,      1003,         0, 86353.3,pymatching,febaaac57e2af12ca7104ad9e06c175e545bf6e3a062d47927e6b90d9f9a0185,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":1}"
  15018481,      1032,         0, 17640.7,pymatching,47cb22bebc6f651abd7dc4102a2e84cf4201bf9b4b35addb4fa5e9417f943614,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":9}"
  27188080,      1003,         0, 63277.7,pymatching,5476f3356f91bcfe77f021620a0d2a46e15179eda83931dce96d62498d52f285,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":1}"
   5072277,      1009,         0, 12805.4,pymatching,c340d8031e6cd2be7b64733fd2a372e629288bbdedb174426c011b370396cf9e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":5}"
  98132341,      1008,         0,154673.3,pymatching,f8fcb32cf761f55d13cc32bc8660a5bb1e5dbcd5af50f9cce81ec93fde96ea48,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":1}"
  16323748,      1007,         0, 27096.5,pymatching,562a4bcf7401d1cc5da1d97f2c6c88e9693faa2ae877939964e403e52ad7b20b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":7}"
 100000000,       962,         0,129998.2,pymatching,6b7e53f0f206ddcdbd39293daacf2a5150a4f7ac39cc637df08262baa9f1af17,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":1}"
  18229887,      1008,         0, 24009.2,pymatching,9fc0411a0e6eb3b020e84e37fec465933169d8624670c60b838db7e94866784a,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":9}"
  26489484,      1027,         0, 78157.6,pymatching,e8dfc7aada8ab4a3068dbf6ee79463703dfd54f3d2b9de46dff8b51f8bf539d2,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":1}"
   4917580,      1067,         0, 15600.6,pymatching,6a77746dce5aceb69ad95b5f59aedd2ea139edc23f17dd03dad4e0495c639dcc,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":5}"
 100000000,       848,         0,180041.9,pymatching,0c8820d32de72d352f8eb83a53246b9eb47522a54f458bf9913902a55c517881,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":1}"
  21892749,      1018,         0, 41013.8,pymatching,a7546099e9ab9b4f34c4730544465c4a194e15f586a4c08c9ae13037a4b8f44f,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":7}"
 100000000,       881,         0,173226.6,pymatching,f47bb0ee5dd977d700a2862c62cb9158ea86c32cb04b09184d7c7d3732be6d05,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":1}"
  18662201,      1043,         0, 32969.0,pymatching,35d6abb3c9e5e689b72976f484621a877eb24625bfa87d331961784d243905c8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":9}"
  35420780,      1011,         0,120329.7,pymatching,5c1f5f783ad0b0246531c73b334723f9b912f8de77e652ccaf9121d87d412f0b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":1}"
   4624970,      1005,         0, 16890.7,pymatching,79367b8abbca1428fd1955b8e5491da4033dcb10bfe653903ede51feeec94551,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":5}"
 100000000,       665,         0,249184.9,pymatching,1fe41954ca09f6437fc23599b64d3392ff9aab8e7dde9a6416694c3bb9a1ec74,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":1}"
  23569993,      1009,         0, 61404.1,pymatching,96ed51ce5425edc4b0cfbabc0a9e9f67e78059b61115538ca4376c23e1a1327c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":7}"
 100000000,       839,         0,205113.8,pymatching,b92d842a5a25d0394b71b2a0542226a86e245534a2db1e382b3d748b1ae8bc74,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":1}"
  17833858,      1011,         0, 36996.5,pymatching,060c2e62db4148daa7405e3afb97db611ddbc7975236134630c95933be612a5d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":9}"
  50390604,      1008,         0,198063.1,pymatching,b2f74e4cb29886ffce7b8891a8f60e112a919438bfe0078f1f35ab5168979403,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":1}"
   6173396,      1004,         0, 25943.0,pymatching,ce52cd5b86969c947f2e9ebd41c089203e4a5558fb567220c93e82364869623c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":5}"
 100000000,       704,         0,289834.7,pymatching,177fe2ad046f97d810891e54a6b88dc783be6d767b0950438de9095b58942e8b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":1}"
  18859493,      1011,         0, 59827.8,pymatching,5fe213e40bb0e3a927ace1ac4f4e597b2fe90fc241a3cf7d19259b34ac702d10,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":7}"
 100000000,       792,         0,244379.5,pymatching,affc64d03dd80cd6e39161d03a860a07fe3fc7a35c43cffbd2fe313a9bf5b3a5,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":1}"
  16462772,      1011,         0, 42134.4,pymatching,6deb17296e883292c62f9516d708295a96f6339283ebf76dd8f090f836804e14,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":9}"
  62385254,      1014,         0,337879.2,pymatching,ce96aa3030cd94b25cf3437ea47839446315c9b0bade7afe3cc81b58f8154f9c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":1}"
   7041385,      1032,         0, 39787.9,pymatching,4ba09df6635521eed9fc7b753eb920fbee6524a128cf63f0db01b25a9da28f66,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":5}"
 100000000,       628,         0,356356.1,pymatching,502d90bbc558cbd3ebd534cd7883b3b9087693e9c190d3e757b9633ae28631b1,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":1}"
  19325414,      1006,         0, 75285.4,pymatching,2c6b71026e8e8f203f35af13537d00e9bf102a33e897a57c51c123cc94e6fc08,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":7}"
 100000000,       624,         0,287376.9,pymatching,5b8a9869b3ee49c667d2348166e439ce33f3eef3f59a37d96fb37827da4beb43,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":1}"
  19437656,      1026,         0, 58232.4,pymatching,a00040431d0ddb643b1bdd5b4081a9f394dad011fc725be4566f8ae011cab8ac,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":9}"
  61698555,      1008,         0,380681.7,pymatching,8170b8db9a5bae161390b35c9fd0ca91ebb6c6ceebda4a21dab430026fb2669d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":1}"
   6519137,      1003,         0, 42389.2,pymatching,3a6852345974fcee9f78a1aff5ca6f87458c7f0578a80f613d2a56929a4ed373,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":5}"
 100000000,       541,         0,400467.6,pymatching,cc32b698948dd54d1e39fe9f7d00aac85961696dc6f463b048a89a2854056144,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":1}"
  21167279,      1001,         0, 91859.5,pymatching,2316c816fe338f9f08c89513dc9d053b70aff6cdc205954446611f423542dd98,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":7}"
 100000000,       459,         0,325140.5,pymatching,71882903a845069b504a684dc4053d25842d3869d3e90790c47b4971cec22de0,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":1}"
  22164097,      1011,         0, 74612.3,pymatching,70b9949a410e87577609fe74fd887de710fa47c150a95322d484fa9e2d8b6b63,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":9}"
  74430010,      1009,         0,516982.6,pymatching,76582a0f7f33f91df5e83b014d7e26024bba19391858c3fc443b377ca6479e78,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":1}"
   7647786,      1016,         0, 55845.2,pymatching,796a2b16206cc1308eb5ceaa97649df9bb6a219b90304bfc9c9e8f02549e4e45,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":5}"
 100000000,       404,         0,455063.2,pymatching,3ec60d2bb7dd2637e3c29b9b2bcb7013da78f5d44ee1604f60017cc5ba794282,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":1}"
  29370972,      1015,         0,144133.7,pymatching,cff241e73a9e64af887657b3594a8c6e2564315e8658f61ef78e3e0ee2a74f3f,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":7}"
 100000000,       341,         0,370011.7,pymatching,ff74384007420d7686388d0d2dece81a8c2b44a38527bd2da91a0ea40d0e6e1b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":1}"
  31853047,      1005,         0,120049.4,pymatching,ebd9a3670f2fd0b006aef2ca1dda4912bc10997a25fb3ce99171b8a5f34a932c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":9}"
  95532170,      1004,         0,729071.6,pymatching,4b050ef0996065ace29ed5c227da6e75e5538ed8b2b635d768435939781ba196,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":1}"
   9205615,      1028,         0, 74845.1,pymatching,8156d4af707b747e8c168adb5add411042df3bee02674d865d493b6d6b9f8f98,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":5}"
 100000000,       287,         0,522249.0,pymatching,2013e3cd2322161ae643e5e34e8fa5b10c970d8547d602b1cfa37f4bfe5398ca,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":1}"
  36851932,      1024,         0,211587.9,pymatching,ac8ddfcd2e026cd2e514884ff9418c0af2898a36000ba4fff8842d70b88261bb,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":7}"
 100000000,       253,         0,420846.5,pymatching,2e60331e5f3c424e33fa6217c400974cfc33567939a2bedde3b30453a7e3ad90,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":1}"
  38092066,      1006,         0,166921.2,pymatching,b02bb592c9fbc378167ea06bfb3183e63583ac53cdcdb55a73357431264ceba7,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":9}"
 100000000,       578,         0,836996.4,pymatching,34540aecac98ebde32c2da9c68e0f439f54b4cf21d21f3e254f05c469e8e78cb,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":1}"
  16273911,      1007,         0,143209.8,pymatching,34e064c5088447458631e1bb6673f3896bf1562d463e618654c56f87760dfd33,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":5}"
 100000000,       218,         0,600707.8,pymatching,46e7a695c27f99d2d217cb852f97eca0c7f13f0c8beec7cbdd0fddafc3a49d85,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":1}"
  54171540,      1003,         0,349708.7,pymatching,a926db7674127c6d5984eaa1563c7bd9692b7111a3ba84e12eee854a02745627,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":7}"
 100000000,       191,         0,476467.8,pymatching,c979ed7bc7eadad3de66e4ebf52204be2508e074724a31337d72d838378dfa8e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":1}"
  57376193,      1014,         0,281639.8,pymatching,da6c9e3e5c20f6c14645d2153d97692a2e7209eb8d7496c2b351c265e1d529a5,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":9}"
 100000000,       524,         0,513370.3,pymatching,8113ba9b12ca8820ce21fb3688e58adbadee26db450091a9d4b825bd19d0b39d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":1}"
  18071532,      1011,         0,102332.1,pymatching,b482135907688e5adbbd708037abac950216f0425d75aa7d2c38dede5ee865c4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":5}"
 100000000,       204,         0,382660.0,pymatching,87722d4151b0be6e7e5d0684cfba3a5e56498a74139e34ea66c1fec777faddd2,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":1}"
  55956910,      1003,         0,231312.6,pymatching,d98e9c5278eac92237362984a7833cef276db1cbf47a0dcfd805e8442a6c1e15,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":7}"
 100000000,       148,         0,290345.3,pymatching,0335b09b25a964fc839d25f5eae143d9b7d8bbc697466f435aaaa379db8570c0,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":1}"
  73582717,      1024,         0,217917.1,pymatching,f15d8d54f1865462acf92109b5dfa3f849b4c1c6d6e423570a7e3e5549bef4fe,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":9}"
 100000000,       552,         0,573912.3,pymatching,c25a8c2dcbcd23e5bb32a9f7752a1b85414f10d95c302bdfa9354836d861993c,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":1}"
  18374082,      1002,         0,119789.8,pymatching,44248ddcf1cca606c2e0038fc4acb5232546d3afc4f61a9a376404e60c3c435f,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":5}"
 100000000,       187,         0,429193.9,pymatching,a66cef916f38727842e5a644409d570733f6c3de1ec2ba4754e10763126b2c13,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":1}"
  52568664,      1012,         0,239663.8,pymatching,300be0611cf5be64978fefbe3811ef61a099b02ef8571def65670a39b441a453,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":7}"
 100000000,       151,         0,362576.5,pymatching,2777c28498fe179251228889ea07230ed30177b90afe245fc3cd7959f9bbab2a,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":1}"
  71289601,      1003,         0,265349.5,pymatching,0323789b96f370245491d06e1aceb393c8f3a1ce045f453b41428306a7bcb0cc,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":9}"
 100000000,       471,         0,659944.0,pymatching,b881b9276d982f878f8fbea21f5a73cad2783fffc0f95e22f1ae7df5d012b778,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":1}"
  20406501,      1014,         0,151833.3,pymatching,7dc5e62353c0541f1c35b35d9ace3e516081e824a1d6d65be71f6a74d6b66fc4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":5}"
 100000000,       213,         0,487934.3,pymatching,5f661f6d8c64d515bcb3077891f1ec62b2bcc109c516f525fff71ac213edb83e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":1}"
  44335490,      1003,         0,235098.4,pymatching,6ed5cf5033471cc04fd8f9696035428b625bafe8b82aefdc8b6293ac10c6b322,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":7}"
 100000000,       157,         0,417877.5,pymatching,485622245f55ffb95692e010bdc211ed7e9724b3ee36a2c45b656e0cd5fd20b4,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":1}"
  69181940,      1006,         0,293253.1,pymatching,9fd00040157ff22542f52b54cce79d83ab9440b3367e1778bebef6782b223451,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":9}"
 100000000,       300,         0,731052.7,pymatching,00a592cc09a534f87adf0003193e1e0b215f39ea327f98aecb3e11b7de2a361f,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":1}"
  30600302,      1006,         0,253649.2,pymatching,0893c06d48b245c1891e1d64a84345ddaa821db58364e5bdb031bac7ca6f8123,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":5}"
 100000000,       197,         0,544558.6,pymatching,bfed7418b28fa8925243edbe580a2ab66fff19fab6d535eb7b34759a64b1f0c8,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":1}"
  54649089,      1003,         0,319851.3,pymatching,7c06de08aa8f1cb84ae8f25d5329e5d8588f4f49cce2afa38851ad5251cf0809,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":7}"
 100000000,       128,         0,474446.0,pymatching,14cb10cd0d911f07df3cd511f384aef0b97d206e49d5026ed62d481b03a5e139,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":1}"
  63564636,      1003,         0,330243.4,pymatching,d43d60af401d0f4a3e09d5a5fde94c1035ae9b758c78c695a917791479ea6a06,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":9}"
 100000000,       215,         0,810271.7,pymatching,13d6d57d6b6ff8b0aec7344e846d06f017e505ad06899d52c049ea8e5920fdd9,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":1}"
  51446276,      1003,         0,464787.9,pymatching,4c3e4b02efbf1f6ce9101f2f9ef3a75f272bba861489cb70fa6b7c0de3863980,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":5}"
 100000000,       135,         0,604356.1,pymatching,cbc9ff19f20dc078670c3b48a133ee88ef60e9736abb8fdef27e72c1a6ccf121,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":1}"
  67328162,      1005,         0,436407.8,pymatching,0c9af395d928fdc4a2afce8c25034be2cbd7e7626894f3ffc5f5189745bd55b6,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":7}"
 100000000,       112,         0,533089.7,pymatching,6a57253a79d06ac10867116db252513a97fb33447bb95f9484a9354516560a28,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":1}"
  67236763,      1006,         0,382736.6,pymatching,a171dae03571560abbad5cecf3d21b44a8c71c44941c5a15451ef5a75fb9b90e,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":9}"
 100000000,       182,         0,983816.4,pymatching,a8951987709873f39040b5a10d3ea4f784214494472d3500e580dfeaeb2d8e33,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":1}"
  60698755,      1013,         0,667831.6,pymatching,a9a0be872b6dbfc618f2d2d56da67d0df89e81ffc28e48e649fe9fcff981b5e9,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":5}"
 100000000,       102,         0,672794.1,pymatching,cbcc2cd76c79b0a74fca4be889c1af6f32da4c3cb087047a5f8acf0b916028eb,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":1}"
  91835560,      1009,         0,680781.8,pymatching,7de943d5e904fc4da6e7f2237c300a0ba9eee53a80cecd184e814f510e525258,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":7}"
 100000000,        82,         0,587993.4,pymatching,dea7655e5d3a3af126898146ec21af19ffd8cee78e587a8b32dcaa631bb42098,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":1}"
  81207476,      1008,         0,510568.3,pymatching,a0639f2a2f90589e4197ee8e189b2b18a3cf3a6cbffc11e9cb02807e3faa1d49,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":9}"
 100000000,       181,         0,1079121.8,pymatching,e8367eff6de8dc74ee4772dd22fdf61a7cf10e3d07e358b763d90652220cd01d,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":1}"
  65553150,      1009,         0,803441.8,pymatching,4c8df1311cbdc617a583a9ef84ffc7f1ee816c9f8c5f1627dba9ad35e803b012,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":5}"
 100000000,        76,         0,729072.2,pymatching,bff4233ee4dcab51a9c2d56dcb19532260a6849ad24f8f99a70c994a46095ef3,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":1}"
 100000000,       857,         0,777965.7,pymatching,9f1a4a40ff90dbf06626ef140b35835d0907a66271f18381225f01e405f53623,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":7}"
 100000000,        59,         0,638033.0,pymatching,4a3ceb9085d5b83b9191e158b2e44ce273b61c9fbfd553bfcf800e18d6d0bcf2,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":1}"
  96170101,      1007,         0,639752.9,pymatching,72f647d3a9fa642aeed82b13fb28fc7b2d8e68b5d31f3d1235847fd64b648b36,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":9}"
 100000000,       166,         0,1995825.2,pymatching,6a04dbb063d231b77ba7bf3c0eb81a99ff21a7bee808c16efeae73ece8c842f7,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":1}"
  73605530,      1005,         0,1520364.0,pymatching,06a535236b31b13a3a3740ea06275f3a3d2d38322f6c0d06123aff72bf2f9692,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":5}"
 100000000,        69,         0,1613743.3,pymatching,c58a93b56d944396f1552c8a5157895578e141a5d9251faa79447ba631debf0b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":1}"
 100000000,       788,         0,1710477.0,pymatching,a70a17684c36a14e0f2e726fae9f37d3e74524ced99c9eb450304a083b8ed3dd,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":7}"
 100000000,        46,         0,1309865.3,pymatching,f01f9b2a1a9c2fac5113075ba133f4780f41a20d56805d1c35b5b22b39b8e32b,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":1}"
 100000000,       806,         0,1342457.9,pymatching,46c71c1e076c9f32db7a44ecc6c821e01d8452b656017180b5b3197983da7557,"{""b"":""X"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":9}"
     27330,      1002,         0,   0.021,pymatching,366f70a7af076aeb3df328278871f2a417a32b92fc3df54aeb302115a05cc2a1,"{""b"":""Z"",""c"":""bacon_shor"",""d"":2,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8}"
     14107,      1022,         0,    1.55,pymatching,08f2f3eedd331ecb92221b520942c8f6bf6d8001656292534fd16946d5b42c63,"{""b"":""Z"",""c"":""bacon_shor"",""d"":3,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12}"
     27407,      1001,         0,   0.507,pymatching,15145c2204aede89b3697a10e0c5199cde940cb264244e8b55dae538bd337cb8,"{""b"":""Z"",""c"":""bacon_shor"",""d"":4,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16}"
    142463,      1038,         0,    1.21,pymatching,a85c799856e5490f427777775995fd5e469f70896f31c659adfb04fac6e8c616,"{""b"":""Z"",""c"":""bacon_shor"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20}"
    141292,      1002,         0,    1.46,pymatching,13b84df4bc3b9c0d6cb664bde13ea26c4a8550397333cbdba8b7043dfa0e14a5,"{""b"":""Z"",""c"":""bacon_shor"",""d"":6,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24}"
    272834,      1045,         0,    3.39,pymatching,39d44305acbb28abf6dd455fdc1436149c785f69c38475e05ba968c79ca7df5a,"{""b"":""Z"",""c"":""bacon_shor"",""d"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28}"
    384485,      1009,         0,    7.09,pymatching,fef1b79aafaaf493dd60c99ef99dfb9770b2e1c5516c286435a308bb46e03337,"{""b"":""Z"",""c"":""bacon_shor"",""d"":8,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32}"
    640343,      1006,         0,    15.7,pymatching,7663780d855449072f2eedc9012330d30b0efe64ec4ffbb3f91836ecd9e8846b,"{""b"":""Z"",""c"":""bacon_shor"",""d"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36}"
    825170,      1064,         0,    26.9,pymatching,db5c257e3d5f1793b128223a74290da17fef186fabad186a921d4d56f712ebc4,"{""b"":""Z"",""c"":""bacon_shor"",""d"":10,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40}"
   1159958,      1007,         0,    50.3,pymatching,1eed9e2fdea14f73835b6c653f7a62f233171cf187549578279f6ba9685b1664,"{""b"":""Z"",""c"":""bacon_shor"",""d"":11,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44}"
   1529283,      1051,         0,    84.1,pymatching,ef597de8bdcefb8c8095a3171f24fa0b919ed29f999190ac30a32d4a90688108,"{""b"":""Z"",""c"":""bacon_shor"",""d"":12,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48}"
   1873962,      1010,         0,   135.5,pymatching,0a9f5fcfd34f5024fcf3d6159d1c05662562f95604493e9470abf7df5be4a33e,"{""b"":""Z"",""c"":""bacon_shor"",""d"":13,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52}"
   2309481,      1077,         0,   205.7,pymatching,046ff6175ebe73de1433a04f47e62ffbee977cbca9a40c9df5ad61a3cfb09201,"{""b"":""Z"",""c"":""bacon_shor"",""d"":14,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56}"
   2964662,      1075,         0,   318.2,pymatching,27c0f6c5196ac81286cb364a88095a3c5e253a99ce6af580bb1b36ccea8c2131,"{""b"":""Z"",""c"":""bacon_shor"",""d"":15,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60}"
   3254960,      1052,         0,   427.1,pymatching,4617b571cd1d4062dee7c7ab75c2a62fe9f5fa951390607bfcb792ebffcdd831,"{""b"":""Z"",""c"":""bacon_shor"",""d"":16,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64}"
   3619934,      1016,         0,   576.9,pymatching,3266fd20c8d23d6487251f19e61aa87a5802807241d1a5d6efb923dcea83f8bb,"{""b"":""Z"",""c"":""bacon_shor"",""d"":17,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68}"
   4326841,      1029,         0,   804.8,pymatching,7c93c9a95b214a24ba03013bfa85412cbe821f81e5f44abdaa6e24d6ee3c5acb,"{""b"":""Z"",""c"":""bacon_shor"",""d"":18,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72}"
   4556371,      1020,         0,  1046.8,pymatching,5fcc8b39fc8d1e9f90068a829f2fe6d5e30f595cea017103bf878fc800f93727,"{""b"":""Z"",""c"":""bacon_shor"",""d"":19,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76}"
   4705929,      1045,         0,  1271.9,pymatching,f440635a405576d9e6fb772b7dbadf6c4df585c4765bb48b27a86f03fa7fcc87,"{""b"":""Z"",""c"":""bacon_shor"",""d"":20,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80}"
   5227727,      1002,         0,  1762.7,pymatching,7ddf299740b4f1ee886628b3e6e681fca1d780cfc5e6a6fc9522392c40a527db,"{""b"":""Z"",""c"":""bacon_shor"",""d"":21,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84}"
   5266583,      1040,         0,  2158.2,pymatching,040bc0edf8ac7c3cd68060091107f151b70b12604ae56c4a9164e58a00ccd143,"{""b"":""Z"",""c"":""bacon_shor"",""d"":22,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88}"
   5305669,      1048,         0,  2530.0,pymatching,b48a043c622c1d7ef4b712f70458bbe1da190c549da36edbc8ac254ab780da4b,"{""b"":""Z"",""c"":""bacon_shor"",""d"":23,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92}"
   5145142,      1006,         0,  2964.4,pymatching,c6f4e23d9f83b8aa80932757cf9666f6c9931e5b53ba5c0ba2dd463ef5211971,"{""b"":""Z"",""c"":""bacon_shor"",""d"":24,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96}"
   4897281,      1006,         0,  3443.9,pymatching,6e0b4c1c7db55df0690ea166713046ce41f500b4aeef499f71167b795706d75f,"{""b"":""Z"",""c"":""bacon_shor"",""d"":25,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100}"
   4720055,      1004,         0,  3851.7,pymatching,b270cb0fcfe0213e64dd88cc58890067be5bba87bbe84235b9007d5d335db88f,"{""b"":""Z"",""c"":""bacon_shor"",""d"":26,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104}"
   4950186,      1114,         0,  4665.9,pymatching,fcf5a16af257e91702c6d7c7e122c8c485f08f04258dd75ec7fedca715169cf6,"{""b"":""Z"",""c"":""bacon_shor"",""d"":27,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108}"
   5166055,      1179,         0,  5811.8,pymatching,0e850da724f9f3c5c4ccb42a21141e54bca420f71d15a5fa270a59dda6182beb,"{""b"":""Z"",""c"":""bacon_shor"",""d"":28,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112}"
   4401154,      1053,         0,  5814.8,pymatching,41285c4277d67c2ecb71485fd7edb333ea138da91241e70ad8c1e8a1d078d950,"{""b"":""Z"",""c"":""bacon_shor"",""d"":29,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116}"
   3925845,      1018,         0,  5966.5,pymatching,063b2bf46ba0c681af864f5b3df5bf86454cb4526a2a351e33e87350c43d0234,"{""b"":""Z"",""c"":""bacon_shor"",""d"":30,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120}"
   3866490,      1062,         0,  6800.1,pymatching,b3a2b2e05ef3b3c15bf7caa3912d78edf5cf5af6eb87aea87977883fa7aa939b,"{""b"":""Z"",""c"":""bacon_shor"",""d"":31,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124}"
   3026542,      1024,         0,  6240.1,pymatching,0fe6435387d87f3acf89b7656dbc86f86489408ee76c3a5077c1a51c2ad0c711,"{""b"":""Z"",""c"":""bacon_shor"",""d"":32,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128}"
   2777129,      1006,         0,  6698.0,pymatching,80b5804831540115f27b2a888bc7e8df6496f5088156cdfee7d3731051933d22,"{""b"":""Z"",""c"":""bacon_shor"",""d"":33,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132}"
   2373495,      1009,         0,  6645.6,pymatching,cf7344f4f63f5902527ab68e5fe749d4ed27b3fc77ee396bfee84422b69bb94d,"{""b"":""Z"",""c"":""bacon_shor"",""d"":34,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136}"
   2524057,      1062,         0,  8086.1,pymatching,ae3489fd74179249df779b9c14a797da1b6e00577bb531e5e9a192bedf0d3c68,"{""b"":""Z"",""c"":""bacon_shor"",""d"":35,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140}"
   1887917,      1006,         0,  3813.0,pymatching,b5d756b0e11a30aca133eb8c6e1c8623860900e94600eece4038375f629054e9,"{""b"":""Z"",""c"":""bacon_shor"",""d"":36,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144}"
   1751010,      1022,         0,  3921.5,pymatching,40413aec1d81241c4baa559894dc5dab9c63e754ca7aa2bb15b9325d3cdd6bd8,"{""b"":""Z"",""c"":""bacon_shor"",""d"":37,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148}"
   1541750,      1025,         0,  4003.8,pymatching,42b6ae51ee6cd11d339033a1c69143072de426dcd876b4d1f10e76a16bca58a9,"{""b"":""Z"",""c"":""bacon_shor"",""d"":38,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152}"
   1397509,      1087,         0,  4302.9,pymatching,ef776a55f66c3228eaa4439ab0857d8b0890d052fc17a25647378159c35e0b34,"{""b"":""Z"",""c"":""bacon_shor"",""d"":39,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156}"
   1115812,      1028,         0,  3583.5,pymatching,b6c4a2a6d0bde8627ccfef5a6167db8e139677d030872fb614fcc505976cf4b5,"{""b"":""Z"",""c"":""bacon_shor"",""d"":40,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160}"
    872513,      1013,         0,  3535.9,pymatching,427f16f5698e7ae62249b17fb8b45b65e03cd319103260894160903609a147bc,"{""b"":""Z"",""c"":""bacon_shor"",""d"":41,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164}"
    769728,      1015,         0,  3366.9,pymatching,48f7587a0f5bbb60a6733bc80d6758bacf23e56981c51f5faf23979b2e1a10e0,"{""b"":""Z"",""c"":""bacon_shor"",""d"":42,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168}"
    724156,      1084,         0,  6639.9,pymatching,20f12efa5c22a6dc027b7453ce1b5ae157e32adb181dc13fe2d1221b38510f74,"{""b"":""Z"",""c"":""bacon_shor"",""d"":43,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172}"
  18542488,      1002,         0,    17.5,pymatching,4cb985f7cbb009cb573b77088ffb894e091296758e19f529d6d802b0fbcd472e,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0001,""q"":50,""r"":3}"
   4965351,      1009,         0,    5.32,pymatching,6746830e15cd96156710823d6eb6bc38de2715f7e38336c74078000d339eef13,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0002,""q"":50,""r"":3}"
   2099318,      1013,         0,    2.42,pymatching,61d8c43cf7fa69c5cec38c3f42a5266cff4e08b2d0b16c0c97fd6c47c673be71,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0003,""q"":50,""r"":3}"
    820800,      1096,         0,    1.22,pymatching,bd344e9a22ec6a2be44d2aa23a449412c33f70996db56aa874ec6c135a5191e4,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0005,""q"":50,""r"":3}"
    414105,      1065,         0,   0.782,pymatching,20454a84c0bda2250f3ea5abfe56c9d6d955649e6cc38a52a9bf74770e03db2d,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.0007,""q"":50,""r"":3}"
    194400,      1044,         0,    1.22,pymatching,72767ec8dd21dee7b75f5aeaec89e981caf2e9b078f5bb3314d5533c37ee9600,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":50,""r"":3}"
     50925,      1018,         0,   0.437,pymatching,6da1d29b7e49c8352f084c1859881b94ceaf2d4e3f84b52504889e8848696654,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.002,""q"":50,""r"":3}"
     21765,      1001,         0,   0.364,pymatching,69c2adc1f14a724ef05a90bad3244e8bf96a51d5bdbdf71b04c3878018448643,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.003,""q"":50,""r"":3}"
      8928,      1007,         0,   0.087,pymatching,247bb596956dec21a58fc21bc484c888880d91ddb3bb2a3e8d4086417e096e05,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.005,""q"":50,""r"":3}"
      5508,      1029,         0,   0.099,pymatching,134c554b1fbf8cd0bca9f9a92a51bcc3851191869fc375652d9ea9aa3f5ad103,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.007,""q"":50,""r"":3}"
      3387,      1026,         0,   0.310,pymatching,d22ae79a60d20fe87967bebbd91d73d1312f279b3162e05156abddf3912ea201,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.01,""q"":50,""r"":3}"
      2167,      1002,         0,   0.374,pymatching,4022871bcabd89ed13f0dd71263e9e0044a9e1a271eaade1afb16c47846c2b36,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.02,""q"":50,""r"":3}"
      2033,      1002,         0,   0.382,pymatching,987714f5d3c3925f171d76d90cdde000d27fb502f874fb62702b2d445cbc9db0,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.03,""q"":50,""r"":3}"
      2018,      1009,         0,   0.349,pymatching,c24d39456b9fd39aeddbbd607274c85302b856a66110e0971796a5297be83869,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.05,""q"":50,""r"":3}"
      2139,      1038,         0,   0.352,pymatching,563ee129b27c2517c3cbdc2b25931420b799617ae22724d49d991ce041247320,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.07,""q"":50,""r"":3}"
      1955,      1001,         0,   0.360,pymatching,b57efd9d041b956d33e53563e2432c6cb906cf8a5087306911d2d55bcf1de350,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":0.1,""q"":50,""r"":3}"
 100000000,        54,         0,    81.2,pymatching,bdee41a613a39d834487fe4d9c9888ba50fbf40f471f514807c6a0564604d46c,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":1e-05,""q"":50,""r"":3}"
 100000000,         0,         0,    78.6,pymatching,f4651fdb779653e69b3b7d5211794a833b5c63699e95382031997fd75d5237ac,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":1e-06,""q"":50,""r"":3}"
 100000000,       216,         0,    79.2,pymatching,32b77107ebcf183ebcf02d13039c2f8df73bc1f1cabd044a74cfada579c65903,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":2e-05,""q"":50,""r"":3}"
 100000000,         3,         0,    80.0,pymatching,801a66d8984022b71d83951493e95563065c404bb249fda8d4c0ecdce1e415ed,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":2e-06,""q"":50,""r"":3}"
 100000000,       469,         0,    82.8,pymatching,6e590b61cb0a2fd8f724cfe4708ef3dffee252b2ba48dcb862dea140cf577379,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":3e-05,""q"":50,""r"":3}"
 100000000,         3,         0,    79.0,pymatching,3de9b399d96cc260624944601e9b8296f61c3cbd14007debcf65b594b93c4da3,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":3e-06,""q"":50,""r"":3}"
  79288541,      1085,         0,    67.7,pymatching,d5c44341cc5ca476b124ea726be3d0e3c8404ce3b317b3f036a8291e77d87977,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":5e-05,""q"":50,""r"":3}"
 100000000,        12,         0,    72.3,pymatching,93a21b611a1222f740fc31a6015faa48fe408b36b84454ccd47ef2d3b1cbb91f,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":5e-06,""q"":50,""r"":3}"
  43608700,      1077,         0,    34.0,pymatching,21fb2001ad4cddb2467f5961c131d3a3ca74e9bb428a79ee2b07caef366b2359,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":7e-05,""q"":50,""r"":3}"
 100000000,        27,         0,    62.8,pymatching,3936be41240bd856e6d76a75f265186d76766f906553ddabc0fc4c5823498f12,"{""b"":""Z"",""c"":""bacon_shor_xx_surgery"",""d"":5,""g"":""all"",""noise"":""uniform"",""p"":7e-06,""q"":50,""r"":3}"
     27273,      1002,         0,   0.021,pymatching,1846eb13afbb505d6478a48772179d69463488dcc28854b3b42f4ee4bde69cb7,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":1}"
     27855,      1006,         0,   0.021,pymatching,fb3d3b6d4c9f66d6d67defd6d86fc857e1e0481d44a054af57aec85aae68d0c8,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":5}"
     28641,      1020,         0,   0.024,pymatching,6e84f6ca52600962f5a06604fc94cfd99d85fc26f6d2838f3d02bd4b5b3afcab,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":1}"
     28079,      1000,         0,   0.022,pymatching,0f678fa4afb6cbf78faac73725cb6779fcabbde61fa863c69cb680594e8e7968,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":7}"
     27040,      1005,         0,   0.022,pymatching,dc3a100cb1d6aab3d4cd4aa51f99c443aece4230ed616b606641bd21cfbdb16a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":1}"
     28644,      1001,         0,   0.394,pymatching,ef556f0f8101de2b072335ee9073173674dbfb1d0011b0c6bf4d2334814c3801,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":2,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":4,""r"":8,""surgery_hold_factor"":9}"
     15259,      1045,         0,    1.59,pymatching,33d438be59fc0512002a7c644ae68b45d02c2f6438fefc335c189f779c880e8a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":1}"
     14592,      1004,         0,    1.29,pymatching,664004b40ef2eb2ddc4833376923c8269ba9ba0d6e0431d808a1144c828a1193,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":5}"
     14565,      1006,         0,   0.390,pymatching,8e285ccc2162465712eec45bac0aae998853540f4f5c00b858a71e898ba31e5e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":1}"
     15447,      1056,         0,   0.296,pymatching,b86f0cd70c758ef39b3abfe05e2e6800d651696c592c70056258258686baaff9,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":7}"
     14705,      1005,         0,   0.376,pymatching,35b041436624aeacdc60af864258066d904e98a7d862feda9b81373275f874d5,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":1}"
     14254,      1004,         0,   0.277,pymatching,cdd23c0e9e754a68fdd1b56f2a576390170d0150c9307cf4938e3d38eb8cb2d7,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":3,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":9,""r"":12,""surgery_hold_factor"":9}"
     28269,      1014,         0,    2.12,pymatching,f1242d02c36cd3946de35625d99bbaea110155fffba8ba45ce4e649654270637,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":1}"
     28810,      1003,         0,   0.511,pymatching,d28843ece584c9ce7f78b2425a4605560b17fa4ba43692da8ebbe6aa4b1e78cf,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":5}"
     27142,      1007,         0,   0.110,pymatching,b7d62c6097900e6ba3c015553b0b8afc7f0c2d0ec438224771d3cf161a5b3331,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":1}"
     27161,      1043,         0,   0.532,pymatching,1547d595e28bef747c7ec513c8e48e3e9510153efb9c985e34cd8dc2bca7a0b2,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":7}"
     26259,      1002,         0,   0.121,pymatching,a8e0770309a4a5d12e05fb1ce54300796b818cc3c1bba91fad68b3a05e8eae97,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":1}"
     29890,      1071,         0,   0.132,pymatching,0c2c7ab096946d139b9626b72ee7140aa4c032ad5ce6308f17e583cfd27ad766,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":4,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":16,""r"":16,""surgery_hold_factor"":9}"
    146092,      1003,         0,   0.862,pymatching,1670193d8d81619329d2132a2517674c2fb58d3ce5e49ab4bd98ffc46f90736d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":1}"
    144595,      1003,         0,   0.849,pymatching,dec0b5708b10daa0c4fe476bb34341f299eb34707893efba5c0599c8cb95807b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":5}"
    138642,      1001,         0,    1.23,pymatching,48e9085c50e3ad124e6d48f5ec1232b2244458d8a3a6a9fad7d218b507dd5f72,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":1}"
    138747,      1005,         0,   0.720,pymatching,240bcc67150daec5cf11b889a3016c8b0f415a1bf9b5ff8d81279bc83c5140f2,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":7}"
    137235,      1005,         0,   0.925,pymatching,bcd57316bec5fbd10b1f0098f7e07b32d5eef8a117393742b4f5e519d1e12994,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":1}"
    136163,      1017,         0,   0.722,pymatching,034b2b4ae07549082ef83fc8e2d6e03aaad2547c295a21c96a343780bf4c8ff6,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":5,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":20,""surgery_hold_factor"":9}"
    247026,      1044,         0,    2.35,pymatching,409d01294f58caa1cb0540f83d956ca4da2f00b64e42fc051989dcc7544eb7aa,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":1}"
    185347,      1003,         0,    4.38,pymatching,1686ef777a6493d6fad7cde995a580f4f65d0693dab9d3e05064251cf400ffa4,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":5}"
    147374,      1018,         0,    1.35,pymatching,66897a7f81052af2c74a626d6c4a0143e15f6aa96ee1db0ede3f4d82eafe693d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":1}"
    148683,      1003,         0,    1.36,pymatching,1c8173743f29995055c32e88dc6e08c016feec239077a119d0f649e5c031de7d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":7}"
    148887,      1001,         0,    1.36,pymatching,71d3336df38dccb6a1d7079c3048e228193c376ee79dbad67721ae1ba64ae040,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":1}"
    156042,      1004,         0,    1.46,pymatching,d8466ac3388cf4e90ba820ae40f28f5c184ad9137cee25ebb2f89b0524c8c9ad,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":6,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":36,""r"":24,""surgery_hold_factor"":9}"
    227863,      1038,         0,    3.56,pymatching,1a687d173af29176c1d6c4e573d592a853377c958ddc0b670328df9c6cd3661e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":1}"
    169925,      1012,         0,    3.28,pymatching,2fdac67481e02f7aba30789ca5fa8241f2faa1de163a73ea10c750635745e47b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":5}"
    290157,      1106,         0,    3.60,pymatching,647ad07252cecf0f2467d14838e247a7694722c191110f0ebc7022e1a0ae335e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":1}"
    268650,      1039,         0,    3.42,pymatching,d62dd11d4f602f0c9dad3f4f6a3a5a1c50f429aa2e70d78dfc78272332eb8e0a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":7}"
    259873,      1017,         0,    3.71,pymatching,3ac1db2d61e9318b75304cc836d64d8cc8a0339ef283f1017c7bda7a6d0cafd3,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":1}"
    266338,      1022,         0,    3.56,pymatching,68e911021b94be6d78db0b59172331386e76955c14dc7365d0bb831e1ef0776f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":7,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":49,""r"":28,""surgery_hold_factor"":9}"
    361492,      1051,         0,    8.52,pymatching,5e252ce688fd4dafa9cba83984890301ee989d19e2b651fccd9e78c1d116602e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":1}"
    205802,      1071,         0,    5.29,pymatching,242a210bd342e241546881c57f72ae05325fc343d77b841ce79836617e761d48,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":5}"
    520478,      1069,         0,    12.3,pymatching,b26da14b76bbd770a4bfd2d4f452866239fb8bef7c0c59a6d856fc9d5be46558,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":1}"
    331764,      1023,         0,    7.39,pymatching,cca855e13d6e9b576d0b4fee44ca5501fde97188c7972b5df64f727516512dc7,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":7}"
    391010,      1018,         0,    6.94,pymatching,9b081058dda3e7193632d9136860cfc51676402b80d7909134fa59b35ee2070c,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":1}"
    402254,      1015,         0,    10.2,pymatching,884cc5025281d708eff5494590140a32d78f449501e411a713892c73a7c7c8a9,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":8,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":64,""r"":32,""surgery_hold_factor"":9}"
    520664,      1027,         0,    16.9,pymatching,41b84abca5a8fbe77ca68a622130420ae4bca4bea41f26b14795af0e73d97707,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":1}"
    268259,      1097,         0,    9.04,pymatching,7b83565210f13b18376b6b88dadc54e12086a1982894ce5566241c28aa1c7ab0,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":5}"
    600841,      1003,         0,    17.9,pymatching,680665dbdb739a1b342971964a0baa69d96d4736153a102354eb80f945b56da1,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":1}"
    377250,      1003,         0,    11.5,pymatching,6243fc02d0027e5169658b5383048b2585847cc278436404848b60a0dc94b0a1,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":7}"
    679512,      1061,         0,    16.9,pymatching,5d5cd03cd1cf9c134a920884a20a5f4f1e1f9d3c35b0111930f39d6c143d9a20,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":1}"
    646617,      1006,         0,    16.5,pymatching,a49a9bf3b6f16aa85a14927446850edcf3c14a1aa7b5b52b6f63573da87a8413,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":9,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":81,""r"":36,""surgery_hold_factor"":9}"
    756995,      1000,         0,    31.1,pymatching,29b2cec2c102ad452caf15dfc8d41dfe4d7fd2b6c5c662a9a5d721e32f11fd0b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":1}"
    377513,      1025,         0,    16.4,pymatching,63c613680e517ce01593d9b78be8a34daec43c0e91a52e62e5e6e39791c13c4f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":5}"
    796629,      1049,         0,    34.8,pymatching,94b07015948603a7d99e74cb99e9a2515a6979c6d3ffd599843312da5c378f63,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":1}"
    404954,      1064,         0,    19.5,pymatching,56a1ef8e7ae5bb9fa9607104c59db492e20daae7a5d207cc05661d8bcba7813b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":7}"
   1056956,      1044,         0,    41.2,pymatching,3f3801afbe458bad7de84ec0e6119d32bad2eead259ffeaf93479eda5a319e74,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":1}"
    736516,      1052,         0,    28.7,pymatching,174c8604ee8759b4cad035a517688029a897927d250ad77aa48b52403651266a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":10,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":100,""r"":40,""surgery_hold_factor"":9}"
   1169217,      1011,         0,    69.0,pymatching,2eaa7366c2d86d706fb988d8f108b72bf41169e3dacbe6b136d815083851ce1d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":1}"
    570131,      1079,         0,    36.7,pymatching,36af2162e4cab873ab98cd228f293689127317f68f0569b9df5252c53ef59383,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":5}"
   1142405,      1032,         0,    61.1,pymatching,b68e3e7ab92d4f963ca34be8221499d1aabffecc07fdfdb8df162018ef6a0c16,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":1}"
    531827,      1053,         0,    33.7,pymatching,33251b37b062ff45f87b7657fdf131888d89057e8fbdf00e2b97608f9673ac1a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":7}"
   1128811,      1017,         0,    58.3,pymatching,bb5c7fda953172e747742f56630595ba0197f0b977d0f9585d3c05ce6b8cc408,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":1}"
    717357,      1036,         0,    38.3,pymatching,9c2412bd5173be5ab2f56d013be93674df0a4992dc6cf6bcf5254725e5309ef8,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":11,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":44,""surgery_hold_factor"":9}"
   1327050,      1090,         0,   103.9,pymatching,a2b14993163b230e89a6f6dc83aac70d05b4bd23263f507111c5b598793a5ebb,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":1}"
    533311,      1002,         0,    46.7,pymatching,19ad47f0d58a2c4145664fbee3efae41c041efc54cd96d49fb8d0295bd289be7,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":5}"
   1681261,      1021,         0,   118.5,pymatching,94195bcb1d4379c2efddf4b99ccd157b6e76c3dedb95280b522fe9c0962dc184,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":1}"
    640340,      1042,         0,    49.6,pymatching,75fc2ad4feb06fd6fb4450daad16334c976d9717d97af4acc90e3086ad4ba7d8,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":7}"
   1612710,      1081,         0,   112.7,pymatching,c3decaed24e9f173a94ddc87103bb187d3a2617019543ba77eefe4214ade1d62,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":1}"
    732553,      1065,         0,    52.6,pymatching,b9bf3176917af0cd7a1be41a7fed25dc857712e52a3263e41f10bb7e00312be9,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":12,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":144,""r"":48,""surgery_hold_factor"":9}"
   1713035,      1029,         0,   174.1,pymatching,4508b9eeede2d4d5ef580ac15af312901f472838537bb73c5c4e0196b99feb7d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":1}"
    626439,      1050,         0,    74.0,pymatching,2cf4980eb4764314866335073987ef6b5379666a15bd2c01cb6d432b5a53634d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":5}"
   2713092,      1064,         0,   232.7,pymatching,acfbf837f6e408cb535795e7c3a189110873531ca54310ddb6c9489947811f96,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":1}"
    966793,      1011,         0,    94.0,pymatching,7f120757fac7407a0f16715c23a342aac043ff20bb70dd8c1211616f2859f627,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":7}"
   2214877,      1001,         0,   189.2,pymatching,6de84aedaf94615310dc3513e61c4ab428b6210659fef6046e73a36f77492049,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":1}"
   1038644,      1052,         0,    93.2,pymatching,58d013998b7c8bc3442586fdfa2b502ce183bd3be7b07d837d6d40a059603523,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":13,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":52,""surgery_hold_factor"":9}"
   2086060,      1005,         0,   270.0,pymatching,6022f5ebf230ee4a7b01e512e8e1bb9f29cbfbc21475676dc119f0c63aba3f63,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":1}"
    769816,      1038,         0,   108.9,pymatching,1e9d90071263974a0e9003b51394fa00cad3da9f9187bd66f902ba9eadce77ec,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":5}"
   3645418,      1043,         0,   373.9,pymatching,b9c60210380bf826f7c5e96fdbd34ea4c196a845b58aba872ade43d7e7105984,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":1}"
   1380193,      1108,         0,   151.0,pymatching,3a7eecda72ead2784c881357507de3bb1b5cdf6235ffd2924707990d7d84dfc3,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":7}"
   3188762,      1060,         0,   342.2,pymatching,a6f12b971f5b15805a6c4e4bfac635e3a6777d4172808ac68441938ab022f744,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":1}"
   1215506,      1007,         0,   143.7,pymatching,aef337c107bed9ca03e4a359fcb01349c64ed46af383e5a70f690ad72a72ce93,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":14,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":196,""r"":56,""surgery_hold_factor"":9}"
   3749908,      1021,         0,   575.8,pymatching,d870eb873039f8a4b8415440c13240ee46e199758c9393f6353ebd8f6faa123b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":1}"
   1398454,      1003,         0,   235.3,pymatching,19a5b6d8770b67468ca42bce08ffc23d231ec421034ebd0bbce3b11141b133e2,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":5}"
   5063400,      1071,         0,   746.7,pymatching,0a4545613dbac3fa24a82d4b5f87278b1f7118d3709eb671e5481fba9eff29d6,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":1}"
   1669380,      1069,         0,   261.8,pymatching,175f4de478309932cf798f03c33da6d22fea2ba64d3d53b466e65015670dbec2,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":7}"
   4623232,      1021,         0,   532.6,pymatching,a8c9f2227100591416e287e6596935c1cd703a3c34f61c83f43727fa41ea97ae,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":1}"
   1526720,      1040,         0,   217.7,pymatching,6019c7d45894b1fe378efe09ecc69e8b503f11e5c2c06dc88583025d22c18950,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":15,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":225,""r"":60,""surgery_hold_factor"":9}"
   4513264,      1056,         0,   962.6,pymatching,211d70c09c49b1fd88a2e5f28283f57685daea0b452fb086848569d34820fd0e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":1}"
   1468803,      1017,         0,   350.6,pymatching,5690d0dbe91edf313c0d7ac3bee0b459a1ff9979cc08e16f014d2bc99e76ac23,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":5}"
   5242592,      1059,         0,   941.1,pymatching,2f5a6b4e88ef60f278347bee5512bd72ea968d2bf5c0f878eb0cc627555cdc6c,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":1}"
   1613480,      1030,         0,   324.4,pymatching,871a384fa99a3bb13cfbee04e57231b85ce263fb2d193f35a0b3d8b4d5cef4bf,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":7}"
   6703286,      1147,         0,  1067.9,pymatching,42db93429bf4dd5f3f9b971354568cd12b6940f2d998a8035a1f412a9d7219b0,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":1}"
   1627407,      1007,         0,   279.7,pymatching,73d251bf095e077379356e3c04b48363522582e23922d88131fcb20109973966,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":16,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":256,""r"":64,""surgery_hold_factor"":9}"
   5064758,      1036,         0,  1368.0,pymatching,5017bf75b4fc3bbe42e2ac97361a0cedb76f93d2c805c6058f99cd4354ef2973,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":1}"
   1386837,      1027,         0,   408.1,pymatching,0bf6f0117b73222d2cd60a7afa7caacb89629b8ec69a24c380669ee801e59afe,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":5}"
   7342960,      1117,         0,  1695.6,pymatching,bb1219f51d94978dd3f80accd6d8d32b6e979cb633a2f78aa4ff706e682d344c,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":1}"
   2004052,      1055,         0,   510.6,pymatching,e8f1649e65d7628a593524f0f649b545584d941a81b5ec22495d2b323ff40efb,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":7}"
   8374570,      1002,         0,  1621.2,pymatching,c9c37c5bc89af44c9d2ed55c18db5657596261b8baf5f814cb58048e60fb57e3,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":1}"
   2395108,      1041,         0,   492.7,pymatching,50b85544b1a67aa98e451709fc1592d164f5db37e32d49d3bd6f737fff33733e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":17,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":289,""r"":68,""surgery_hold_factor"":9}"
   5049314,      1035,         0,  1720.2,pymatching,b31d0454b19253e719babbc5f2d2c5ee1983575c9c90162116e51257cc0d7be2,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":1}"
   1271533,      1024,         0,   490.6,pymatching,b53f1260443f6b8f756f815c786f43f0d0ecccf41fe0ba87c680bfa33be9f521,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":5}"
   8441574,      1008,         0,  2353.7,pymatching,107bab1ffe0af8c2399a65072bef417cc773a718a2c38c746d48143f297260aa,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":1}"
   2321233,      1061,         0,   710.3,pymatching,28280cd020a4db8da03a5f9c940772faf315d532d2966fd739dfd5d5cd9fa75f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":7}"
  10355939,      1034,         0,  2494.2,pymatching,275e7aa51214b0326688a3ad14082cb04b8f849aed500ad7117b449d72bfcf8f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":1}"
   3039485,      1077,         0,   720.2,pymatching,aad6e5599c84a20c075b1aa3577d0ba4c9dfd8c7ce21430afbf4b6621ee4b4c0,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":18,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":324,""r"":72,""surgery_hold_factor"":9}"
   7658417,      1019,         0,  3071.1,pymatching,a1a892279602473f45130a0cbc7298914cd649920e96d86394891ccc6ced6216,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":1}"
   1698344,      1006,         0,   771.5,pymatching,cdf75171c033cc8a64b5e543587ec0a1a50d07b82765f0ef23a75d745f481200,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":5}"
  13174644,      1014,         0,  4331.2,pymatching,4e691d2448dc5663b962cb4b4d047c0114a66104c6fad0c29cb2f27f879d20c3,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":1}"
   3202426,      1002,         0,  1185.3,pymatching,d3580e368af66de4437011169ed487874c40f7b4d3057790e14afb8ff7f2df82,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":7}"
  14287666,      1088,         0,  4642.7,pymatching,df91fd99f4b83382a7e2375b05e74735b5bfeaa4ab3cacf7877267ac4616b136,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":1}"
   3551649,      1029,         0,   925.0,pymatching,222bd8c7589439e37ba538cb4a7b13667add4708f642bf732a680f2f1895b797,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":19,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":361,""r"":76,""surgery_hold_factor"":9}"
  11322437,      1038,         0,  5675.4,pymatching,14f8d2a1dbd81376db92485bb6ee83085b3d120929fe11ac2958493bda121609,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":1}"
   2849789,      1051,         0,  1522.4,pymatching,7cfe8096a05bcf49bc840a9767b94945aad8c5166abedd1d5ad2cc5bdf95322a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":5}"
  18216881,      1031,         0,  7669.4,pymatching,33e66662eda5c01c31bbf02eb29295e73b668d187cc92f06bbd2ab9fa8646d5e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":1}"
   4472475,      1110,         0,  2099.2,pymatching,01ed5657c379bc15fe11db1203f50c15043d9da600703dd57521de5fc628cfec,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":7}"
  15007239,      1001,         0,  6144.2,pymatching,5753826cf7ecbe3e13648b3196b7e916914087a662e605397da1131ff079ccfe,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":1}"
   3692866,      1070,         0,  1605.9,pymatching,abb9253f66667fd6fa8d6a743f5c8e5352c5edeeaa8e9b0d98b33b4c3597a951,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":20,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":400,""r"":80,""surgery_hold_factor"":9}"
  12513476,      1030,         0,  8119.9,pymatching,c24140f8cb90bed6364dc918d7828da296e547d10e91d9a7c90a4718db60584a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":1}"
   2789323,      1020,         0,  1989.2,pymatching,efd612859191057d0ca4619370e293ac4e0eb9d7af84297d5ad4dfe2bdf31606,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":5}"
  25740155,      1011,         0, 12776.0,pymatching,2783ee528a1be89377d922b0cda0f462cd78d7d24d53bccaf9b4149d1281d3be,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":1}"
   6766583,      1020,         0,  3603.2,pymatching,4b6312a78b4a1553ac0425f5440e39d1894b1f25a7dec973903294cecc7e0810,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":7}"
  18953480,      1091,         0,  9574.9,pymatching,ee94d6831e834d162f033df4ac464d4b210409ecf2ed6d106ae917ab095c0b51,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":1}"
   3419311,      1035,         0,  1889.2,pymatching,ab7bfea34bc16ffdcd9a38b38d0a57237c30c50a9206a33d7d64b479c8558ccb,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":21,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":441,""r"":84,""surgery_hold_factor"":9}"
  13960054,      1138,         0, 11194.1,pymatching,851691337740da43f6accc063a1caa4916c36af414eb2e88da6f595f092f0dc6,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":1}"
   2971092,      1060,         0,  2618.2,pymatching,9851ee1353edcea4c7fb6b50833ab8517922b6eb0b8f69e1d35c71424ef02f12,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":5}"
  27490221,      1025,         0, 18721.7,pymatching,d34310832762f4258da3e06c608409b96e77c946e8e762719555dc3e1e3fc9f5,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":1}"
   6236860,      1030,         0,  4495.4,pymatching,45ce964f05c0e08e6188d46e53bacd017477eb33021da6d9df3ccf79e8c2879a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":7}"
  21501114,      1013,         0, 13045.7,pymatching,e28cb6e104f8a67131a7cc565a4e5826a5b2f22edfb2f48559dd62b28bb17944,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":1}"
   4361819,      1023,         0,  2872.1,pymatching,f674c77f5e120a63db49a6f9c249b5124de68ba6da581f59512399ce9d8e7f0c,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":22,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":484,""r"":88,""surgery_hold_factor"":9}"
  14803922,      1073,         0, 14749.7,pymatching,4e7fc0fd180f171e1f343c050c1b73666ed925ae59c5330af43cf3b300ed0cef,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":1}"
   2879914,      1043,         0,  3228.3,pymatching,35b1c124f470aed3e27207cc305795d993167c850046b16ea80f56b5240e18b5,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":5}"
  32802484,      1011,         0, 26883.9,pymatching,94778d2a8b58ec67853dada27fcbcd0bf59083a21ae0d427935c9646f88699d1,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":1}"
   6082763,      1050,         0,  5149.4,pymatching,e3472e91951670ab6b03f792fa6e80ef3bedb95fb288583596ac228d3bf2edbe,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":7}"
  35216183,      1052,         0, 24997.6,pymatching,f4c7c92d150403b245e68d034b299e83526acd16d332900ae36ed7ddbde725d3,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":1}"
   6238481,      1014,         0,  4936.0,pymatching,5919149eb8ea5dad82de065f2874943667c118027f7d34e58b180dc909618525,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":23,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":529,""r"":92,""surgery_hold_factor"":9}"
  18533927,      1039,         0, 21861.0,pymatching,324cfb3a73297070b0b888e5846ec93ffd1554db4f92ef2ccf0615feb99ac260,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":1}"
   3294341,      1003,         0,  4188.8,pymatching,279b7516b8c4949063c39941ebfd644570c307000f7d6a21c999987fb5bdc205,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":5}"
  33692490,      1004,         0, 33671.8,pymatching,3346cafb68d86f7a67282c6f4ed09eed5255926613f61f8d85eda4f7b9c95095,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":1}"
   6028908,      1046,         0,  6288.6,pymatching,96c31269aa0746d3e4ee4a2db7fd27e66745d66c57b0e3039d3c75023ffeafaf,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":7}"
  41882326,      1004,         0, 34741.2,pymatching,f67314d5b8cccb5f0eb2ed9658ec117cb6bb8d2d72df34ac041fb25fb9ae4bfb,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":1}"
   7585809,      1011,         0,  6949.6,pymatching,ca100a8c9388fc55e8eeed619705d3d90d730ba4cd82566b12e0fd423d3fdf6c,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":24,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":576,""r"":96,""surgery_hold_factor"":9}"
  28082539,      1007,         0, 40215.6,pymatching,6fa7a5ad7324cf77e919370172c3acb0b26ea49dc7c0a8b4c898f1377d2eb70c,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":1}"
   5682044,      1027,         0,  8662.4,pymatching,3df89a514ed8a75d3774bfadb0569c917e463a5c5e78a5ad7026dd6773eff140,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":5}"
  51160388,      1013,         0, 61300.2,pymatching,155f9b9cf0618b99b4136bf4d8c9958df3f7d3014854d3f238567adbe8dc1a5b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":1}"
   7785537,      1053,         0, 10197.2,pymatching,49572de9dd076a46f3bd4c798b7837da39cd4213fe0fae40adbd18b38a6c0f0d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":7}"
  65612728,      1010,         0, 65501.3,pymatching,27f67c41068509a12e579dce8ba45062804b22462687709c966b5d21c09d9919,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":1}"
   9987501,      1023,         0, 10401.8,pymatching,6120008c59813e58c1da0a2216071ea7003b00a0c976c04585d8e4dc498bf207,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":25,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":625,""r"":100,""surgery_hold_factor"":9}"
  26852805,      1007,         0, 52210.9,pymatching,ce69af6cf0e7633f9b4350d8b09bd656b7b86ea0a7c583b6969a82d3cdd56cf5,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":1}"
   5247671,      1018,         0, 10994.7,pymatching,85cb2ae4090dd5e05d7ba6c9d44d9aab54893e125db97e33d2a4edb6f3b2c568,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":5}"
  62834192,      1032,         0, 86858.6,pymatching,8034b35b122b3abe4f0b4c8a9ee6580be5b4437b10e1e8695d6c710d4d2f22ca,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":1}"
   9716178,      1040,         0, 14546.9,pymatching,e477715a2463211c072039034f6a0849f79fe8cb6e27510103c5d8705d8d00e9,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":7}"
  80132861,      1006,         0, 92322.8,pymatching,e4c074500903dfe17bc14bb738dd3f4dfdbc14ff2ee84911a816b4abf5cc353e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":1}"
  12425099,      1013,         0, 14695.7,pymatching,7baf40e3e3b194c384f697f4ae38fec57d002a64d428eaa5f3c010a7e3daed69,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":26,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":676,""r"":104,""surgery_hold_factor"":9}"
  27331974,      1013,         0, 64803.8,pymatching,cd5b4a38b15c574a3b342d3d27edd862f76769c3e3b0995d2817de302ac09007,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":1}"
   5211060,      1011,         0, 12774.3,pymatching,e3bce635c2f5d14300e35c0072b16be228c2eb2af7ba5706bcedee6504dfa7d4,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":5}"
  99225161,      1018,         0,157425.1,pymatching,e0f9bb2bfdc533bc8d338d9a2be4cbde2156b617fa2b97e23e7b874188675566,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":1}"
  13380783,      1020,         0, 22632.9,pymatching,0fdee5399b1df69de0ed62e731c8309bba612cc4567d6961e3bf89e2b4cc1e86,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":7}"
 100000000,       965,         0,130814.6,pymatching,62af7795c6ac55741c8cef222cad6ddaae4698b3a0e2e1f62410f086763520df,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":1}"
  17735653,      1007,         0, 23538.5,pymatching,9440657c56e859e13aea669a614ac66cf7a64f85a3d863bdad033695ecea6428,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":27,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":729,""r"":108,""surgery_hold_factor"":9}"
  25533754,      1012,         0, 75688.6,pymatching,cae1d00f9d340fc45e385f3b28d519879d39797b7e966d0eb1487be314d13a68,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":1}"
   4473582,      1022,         0, 14148.0,pymatching,8e9395ccd658f0ae950f6213608307e9f32e82f94cdd033b2097a4676494ecca,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":5}"
 100000000,       764,         0,181923.9,pymatching,eaa5aff5f8a01a9cf30923a9de9b2c7e85118609b3fdab0e6e36d3bad1a182bc,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":1}"
  18269403,      1029,         0, 34914.3,pymatching,b6e97f79087c30ba034b46dee3f42598a67aea883408f04c903661b4b14a7b25,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":7}"
 100000000,       897,         0,175109.3,pymatching,1f43a53af14d0ed09f2993997fccecd66f37d7e9d7a24e1cc3e074c7f955ae4e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":1}"
  18684783,      1047,         0, 34215.7,pymatching,9c45d3a8271ade3c48f18d0bf61be9115087692211590725ca5d8624197024cf,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":28,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":784,""r"":112,""surgery_hold_factor"":9}"
  34804961,      1002,         0,118691.3,pymatching,443f672bc8d99d6fd0b23ae2c8924d0f233b63cf5416b03611e494c6cd7588d1,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":1}"
   4848679,      1017,         0, 17799.4,pymatching,8e108b0edba4bb36ac0b7568b5d683fd08cf9846d6815c19503ca38f4f12c6e2,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":5}"
 100000000,       714,         0,249800.5,pymatching,d4d967f62bed49c4f0ffeea0ccaf3b0610b54c273ad0444b28df22bf79a51c69,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":1}"
  20349309,      1016,         0, 55445.6,pymatching,036f17a9e044e32a4190832f6dbf5f813d65ea9eac21bfa154d2cb19e6e4333f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":7}"
 100000000,       859,         0,206839.4,pymatching,d6a06c06894e5731e091aebadd76b36de1c49f26da599b7fce27c7d5ae812191,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":1}"
  16244946,      1012,         0, 35011.5,pymatching,f84ac1c4c920d6a5968971c6876f5e2a179cd2ea6c74c7720f0de080a073136b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":29,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":841,""r"":116,""surgery_hold_factor"":9}"
  49474045,      1004,         0,194977.7,pymatching,7cb425381b6438c10a1d2573cc35ac22c983c1b772dc20b6e84539f0f994beb4,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":1}"
   5974455,      1016,         0, 25071.1,pymatching,32af43e85fea411d1ef23a14f052e3f30b12906f3664a22ca6493a02b1384440,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":5}"
 100000000,       718,         0,291270.6,pymatching,b105c92f7f6e0eecf353b5ab5747b23116e91897a596412765754256a5c8e996,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":1}"
  18944474,      1010,         0, 60697.0,pymatching,5006f681acbf032cf78905144f0ccfc6da006e101fc3b971a866aea3374a9a43,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":7}"
 100000000,       787,         0,246564.7,pymatching,b6c39486e994e7b874d34c110d19e490112da5df8a984b6406302fbcadb3a3fd,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":1}"
  15704574,      1028,         0, 40629.0,pymatching,c6f05e45ec922b89840fc85e266c0427553180342d107e13a4c691fd3e103e6b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":30,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":900,""r"":120,""surgery_hold_factor"":9}"
  59292746,      1006,         0,331807.7,pymatching,57b5128fbbee5ee972a376a7a88119e0e2f4911f56e7891ce596d7e31a68cfeb,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":1}"
   6382955,      1018,         0, 36637.1,pymatching,df2ce9863ea1875265e1e37c4ce50545ab736acc0f89b181cac54e3f4a01f1ea,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":5}"
 100000000,       643,         0,356325.7,pymatching,946e2e8466eef81502a53559919c0aeca5481af5dc47fba84434972e9b0a78d8,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":1}"
  18331954,      1024,         0, 71677.6,pymatching,660872e0c014e114da372a34aa4276c3abe20b3734c2d9ce5e2d65c428e607e0,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":7}"
 100000000,       622,         0,290114.5,pymatching,f5e6bda2ef0c4dda93ca619929ac03b45f1968dae5ed00acd3dbed8994dac134,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":1}"
  18883515,      1008,         0, 56825.4,pymatching,4019de64b8978d9defd08d37089b4e76a9a7c37b00aebc9554b81c76c1566296,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":31,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":961,""r"":124,""surgery_hold_factor"":9}"
  69292202,      1006,         0,430010.9,pymatching,f2ee37eb9979e60e636e241841ff436f95197c6d35bd67449fa808be605ac9d1,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":1}"
   6703393,      1006,         0, 43494.4,pymatching,53eb1b0be58e6a845f0b5416bc5bdea9fffe9bac9b28164f1036488ef8df09bf,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":5}"
 100000000,       556,         0,399821.5,pymatching,166cc3b70946537ff18660f56c7f8c26d44b256f62e645913849c0bd28751e8d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":1}"
  20591783,      1007,         0, 93711.5,pymatching,811c3d4631b418acb5543c28d6fee3196b970467761b2a80cd3e82eb0ad3e23f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":7}"
 100000000,       520,         0,327469.7,pymatching,ec7d18fd4b0805f12118ed7dc3e9f4aa04e3433aeded1eda3c7de144dfb21383,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":1}"
  21356536,      1008,         0, 76039.1,pymatching,7c36445fc501f21efff4c9ecf86d5763b01c2f6ab9878525297f9b5ca018b9be,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":32,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1024,""r"":128,""surgery_hold_factor"":9}"
  73750639,      1006,         0,513910.7,pymatching,26928784af013aac2d772026f6f51b6b9e1f52ab78ba72321a14bc28eec997ce,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":1}"
   7724933,      1005,         0, 57249.6,pymatching,ae52b19c0ef8419911d6040b857d1af356aa207a34cb845cd585647debb43dcb,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":5}"
 100000000,       392,         0,457184.5,pymatching,72173d8111e373ced21c7f9b2797db9835c44ded2c41f3f64fb8f61ef16ae684,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":1}"
  28851630,      1016,         0,147785.3,pymatching,3a02c3bdeb615d051d89789f4053e04799077b9307f4535b5d83bab4c427d556,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":7}"
 100000000,       339,         0,373354.8,pymatching,7c3f30350f0cdcb28de700e41e6fde239d4e58d6f03751a25ea7b1c6e6cc595e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":1}"
  28475269,      1010,         0,113857.7,pymatching,3568afa3483fa90b7318cc8e1777b688f99584b79a79493d2faa6b6df93a254b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":33,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1089,""r"":132,""surgery_hold_factor"":9}"
  98967841,      1005,         0,757811.8,pymatching,8b9f39651c41114204557175891337ddbf73c7e62383f155c1b3e1f70cad92e4,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":1}"
   9663059,      1029,         0, 78369.8,pymatching,7d4d765773e5fdd0093d3a73240f2007f2542bd816efb786ff33a3869c601bab,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":5}"
 100000000,       278,         0,523556.1,pymatching,12a84f0610fbb3b8b1fad549a47ce04f698b1fa4e0880833eaf6b1dfa05f69a5,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":1}"
  36590273,      1007,         0,211101.0,pymatching,457b7dd04a1ab5e8ee1cca307e3aad7c8c93c9319c0436cb94cf4c35b30eeb7d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":7}"
 100000000,       292,         0,424168.3,pymatching,901632e7b1b8e1bda522e27ab91a7af780ef192a86ce0aa5086da3d28b85e54a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":1}"
  34394650,      1003,         0,153209.2,pymatching,958eccc5632eebb551f4506e1c169b18dcd7087b1334c30d72cafefab3fc9e3e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":34,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1156,""r"":136,""surgery_hold_factor"":9}"
 100000000,       613,         0,849185.0,pymatching,7695db67d65b06a636634aea656c829f843fcd8e31f30ed7970ff31a0af3140e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":1}"
  18467436,      1030,         0,162247.1,pymatching,6451e30de10873096e35bfa7f777b185e86e673473ced11730733b910beebf76,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":5}"
 100000000,       200,         0,602435.8,pymatching,62454983a8cf1024ae4248bc9f17304a9c13dbf44a60888a13248379b965d11d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":1}"
  55200469,      1004,         0,356515.7,pymatching,42502d0348acb24154ffb0b84f3ba93e6e820fd5db91c61d0f26eee2ba11a532,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":7}"
 100000000,       201,         0,480095.3,pymatching,4402b77bc61c12d7c5d2df1a228cfad586ea1f22617ef964d4d6e04f9cb29e46,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":1}"
  47172932,      1010,         0,233851.4,pymatching,8bf1eb4dda2bd84e10ac9f9b58fab920941711dd4134d59d5e368ddc32221532,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":35,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1225,""r"":140,""surgery_hold_factor"":9}"
 100000000,       566,         0,511179.4,pymatching,007e95d5e0a3f7519c3cc6ed607583e2d75d1d6dccaaa479d1fc4268a8d103e9,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":1}"
  18012255,      1024,         0,104862.0,pymatching,4ec975d6802451491ddf75f578847dc8b12793b2cdd56e02ded39a325b72e1b6,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":5}"
 100000000,       193,         0,386125.9,pymatching,5aa6106ea1549bf073fa49cedaf0542d2660765ac878f2f02735592b217bb321,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":1}"
  54884682,      1008,         0,229424.7,pymatching,4cf17ce32cddee8d2db96df44c413c7b494de01b5b27418c192d68aace535b3d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":7}"
 100000000,       180,         0,293988.6,pymatching,5212ad5f9ad57b5d85a8ad9cdb97165c5dcf2ec573105f33d839ac2fc1c51b8b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":1}"
  58393139,      1002,         0,176358.2,pymatching,19f2decc6d3cb22b747344f7ebf2781732506186aa861e24636be28e72ec3e7a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":36,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1296,""r"":144,""surgery_hold_factor"":9}"
 100000000,       492,         0,576913.0,pymatching,c857da27f3f3fb37e6dbc603e013013098309e22d56683c80352bcad3fcd29ca,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":1}"
  18555205,      1036,         0,120839.2,pymatching,4523ce2e7156e8d0f98f1e91932c4529ba4c22c0f0f3eba57f87c968f8fff146,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":5}"
 100000000,       229,         0,430771.9,pymatching,5707c607797625c84efa2b10c240a1839dcee3e8a2f56acbd19f97c503c43db2,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":1}"
  49018357,      1004,         0,226440.1,pymatching,871f8451c3553d48e674439cd6ce0b56878b0bf84c1dfafef7aa4ec51728bb34,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":7}"
 100000000,       162,         0,364853.2,pymatching,0e38eafae85bcf817cfbf62e324a58f4441b24793f97728f18f06f65259565f4,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":1}"
  59031985,      1006,         0,232971.6,pymatching,5e097642119e8dd93ad902c720a3842fa8b7bcffa8c01d6fca3975d3700e3961,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":37,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1369,""r"":148,""surgery_hold_factor"":9}"
 100000000,       432,         0,659963.4,pymatching,f00ac0a9ef1488c960e11322824e6a01faeb442ff8873f55ddc55257f1844476,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":1}"
  18857327,      1003,         0,144486.9,pymatching,84d44b594c82cc8af3a716d2bdb031fdf5a48628013a2ef66d2684a9d9344274,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":5}"
 100000000,       207,         0,489956.5,pymatching,135c6a80e112193755386c339459a528d11f21a9b2c8377bb159f218fccbd874,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":1}"
  43701665,      1009,         0,233012.9,pymatching,1a644b400eb544f563cdb7bb304e63069f8fd8cab4587bb0c3e54302f4709e0b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":7}"
 100000000,       148,         0,420443.6,pymatching,e7f038eead29dd76d70b00469a2f83b8a885f979477989addd7c0d39ae2cc93b,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":1}"
  63324042,      1005,         0,284198.7,pymatching,32aefb1abf83f252efc23c35781d353a4857bf79244a04a7ed5214b8080ea236,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":38,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1444,""r"":152,""surgery_hold_factor"":9}"
 100000000,       312,         0,742321.7,pymatching,7bdfefd7467f5993d68954f265437e726f2999876a4017d35ce0483b94ccbf8c,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":1}"
  31394840,      1003,         0,262888.1,pymatching,ed59a0e56fccd5c86f40e488bfebeb87fd96785458e6d9358ba4fbe3f8df7f34,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":5}"
 100000000,       154,         0,546502.9,pymatching,b3cef8d8f139f7b5754a83e1e9dfcbebcfae4d99609d1c92d4fb6ea96b025655,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":1}"
  49010085,      1004,         0,306270.0,pymatching,3077848d16c1ea15bbbe0f91f1c9f9a2727c43fb53a447c283273f652b48c415,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":7}"
 100000000,       129,         0,478664.7,pymatching,d063c8c9269030ea804734b87ffa31e8af78a1e03181cd68107d7ad9c5dcb822,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":1}"
  59689430,      1012,         0,312310.4,pymatching,b039fe5bd29f87ade3424a8fc081f34ff0fd66a108a1fa5f75c452683bd48b15,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":39,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1521,""r"":156,""surgery_hold_factor"":9}"
 100000000,       227,         0,810879.6,pymatching,a77c9d0a95864b7c8d309b2d8f10e9f7e6974f78d6d69271fdc96648d114d3d9,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":1}"
  52128438,      1011,         0,474510.3,pymatching,7da6d5f27d9f2526a1f62103de30194dad9d0e636a9fc6555f3d0b513170c3ea,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":5}"
 100000000,       124,         0,608221.9,pymatching,01ae6c4c4c77a78cd27018df5e4bfbb466fe12bb423bf66ce91eb5381c829696,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":1}"
  61994060,      1011,         0,424958.8,pymatching,cba03d19cf9a642015ec7cd18d670636f4162a36f8cd038ab1900291a2514ac8,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":7}"
 100000000,       123,         0,537542.6,pymatching,0465f5dd252de2370374ab92f4792ac7118cb70fdd7cd7ba166da2587d61a54f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":1}"
  64243848,      1006,         0,370942.0,pymatching,bdc4fedddc628d0b0918a0013bca34680edd0cecd5a5c4df6ab24cd6a0c8ff98,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":40,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1600,""r"":160,""surgery_hold_factor"":9}"
 100000000,       210,         0,983672.3,pymatching,f48ed8aa26ad5d5e666778238cd6b9872aee911846cacee39d9620c67c1171a5,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":1}"
  57437959,      1003,         0,647993.7,pymatching,512e503a0b2f1c708dcd1efb18149f0b140667833eb1ba1aa4d92bbbbf1ca4b5,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":5}"
 100000000,       116,         0,677730.5,pymatching,37802e0cfaf5ce41aecba9bea20988ad1d994dd5bb429fc27a470dd783522f0a,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":1}"
  82894033,      1006,         0,617951.1,pymatching,7763e7487f2dc97e4092cefa2b5a782089a3f52376c596108fd1bd7ec58c372e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":7}"
 100000000,        97,         0,593109.7,pymatching,405fbd34b8ba16d11527ba512052003383c1c41ec9b42dbae041d4384a037e0d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":1}"
  80383978,      1003,         0,514330.7,pymatching,eb59ce05a123ad68ccb48576ba72e858c99ac5fa23dda07b7490914dbaba5330,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":41,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1681,""r"":164,""surgery_hold_factor"":9}"
 100000000,       191,         0,1063017.1,pymatching,951e3274af375317a17d8e93428676e84f54d3e4e2f1201124b213058e973a5d,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":1}"
  61334353,      1002,         0,752126.1,pymatching,726122f4d8324932dedf349b2451db71cd696590935f16204a13cf97693527c6,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":5}"
 100000000,        73,         0,735204.4,pymatching,c01c08eaa9aee5657f3e33cbf01563d8de86148da2f1997130b7655ace11181f,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":1}"
 100000000,       855,         0,780863.7,pymatching,ed5b0af7d3e065ab4edfee7072b3b6a30476b08d9bab74607035a26e88d81b74,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":7}"
 100000000,        66,         0,644137.9,pymatching,d6e8d7b56de9e0b525085cbcd17a78c8e190b85736294253f7e76f324d70177e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":1}"
  91583393,      1002,         0,620767.2,pymatching,66c0b7ede386b1ca979ed35c5d17e68b0e5e40018945cb4240ee4924012e1dbf,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":42,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1764,""r"":168,""surgery_hold_factor"":9}"
 100000000,       173,         0,2012110.2,pymatching,67c5d7fee3c0d7dea41dfbb327d2681081cbe301ab02a3604a0e498f4fbd4a88,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":1}"
  72944991,      1007,         0,1524311.7,pymatching,5cc8393f5207a854b5c224eb5b9cca1dd2ce14fad2c07049882544212d7bb8dc,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":5,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":5}"
 100000000,        76,         0,1616024.0,pymatching,50208ffb88cf067e0e07e986e9294791d8e2f7ec04037031c38562fdb20f9b77,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":1}"
 100000000,       859,         0,1759815.2,pymatching,94b0fd66b62cc1a1235322137c08e3c112096e1c474dc31ef02b0d02ee118f7e,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":7,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":7}"
 100000000,        59,         0,1312124.7,pymatching,470a3a0e2cdc9f9fe5925cc2268dd21cda1654ea8998e32edf068cb4cfea5fca,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":1}"
 100000000,       819,         0,1352520.6,pymatching,c7381d13f6a13747273867dad73f194aa6aa7b4478417135a3a73ca74596c9ef,"{""b"":""Z"",""c"":""fractal_bacon_shor"",""d"":43,""fractal_pitch"":9,""g"":""all"",""noise"":""uniform"",""p"":0.001,""q"":1849,""r"":172,""surgery_hold_factor"":9}"

